The LBA Calibrator Survey of southern compact extragalactic radio sources - LCS1

We present a catalogue of positions and correlated flux densities of 410 flat-spectrum, compact extragalactic radio sources, previously detected in the AT20G survey. The catalogue spans the declination range -90deg, -40deg and was constructed from four 24 hour VLBI observing sessions with the Australian Long Baseline Array made at 8.3 GHz. The detection rate in these experiments is 97%. The median uncertainty of source positions is 2.6 mas, the median correlated flux density at baseline projections lengths longer than 1000 km is 0.14 Jy. The goal of this work is 1) to provide a pool of sources with positions known at the milliarcsecond level of accuracy that are needed for phase referencing observations, for geodetic VLBI, and for space navigation; 2) to extend the complete flux-limited sample of compact extragalactic sources to the southern hemisphere; and 3) to investigate parsec-scale properties of high-frequency selected sources from the AT20G survey. As a result of the campaign, the number of compact radio sources with declinations < -40deg detectable with VLBI with measured correlated flux densities and positions known with the milliarcsec level of accuracies increased by a factor of 3.5. The catalogue and supporting material is available at http://astrogeo.org/lcs1 .

==> lcs1_tab1.txt <==
J0004-4736  0002-478  2008.11.28         12   0.352  0.268  0.267   0.015  0.019  0.013  v271b
J0011-8443  0009-850  2008.02.05         30   0.161  0.165  0.180   0.005  0.005  0.006  v254b
J0012-3954  0010-401  2008.02.05         16   0.761  0.769  0.715   0.016  0.012  0.014  v254b
J0012-3954  0010-401  2009.07.04  Cal    10   0.815  0.654  0.640   0.026  0.023  0.028  v271c
J0028-7045  0026-710  2008.11.28         40   0.092  0.086  0.081   0.005  0.006  0.005  v271b
J0030-4224  0027-426  2009.07.04         30   0.312  0.290  0.256   0.011  0.010  0.011  v271c
J0033-4236  0031-428  2009.07.04         30   0.132  0.135  0.143   0.005  0.005  0.008  v271c
J0034-4116  0031-415  2009.07.04         18   0.053  0.045  0.039   0.003  0.002  0.004  v271c
J0040-4253  0038-431  2009.07.04         28   0.068  0.058  0.067   0.003  0.002  0.007  v271c
J0042-4030  0039-407  2009.07.04         26   0.255  0.253  0.276   0.010  0.011  0.013  v271c
J0042-4333  0040-438  2009.07.04         30   0.165  0.113  0.126   0.005  0.005  0.008  v271c
J0044-8422  0044-846  2008.02.05         26   0.278  0.255  0.234   0.007  0.006  0.007  v254b
J0047-7530  0046-757  2008.08.10         26   0.139  0.118  0.078   0.006  0.008  0.006  v271a
J0049-4457  0046-452  2009.07.04         30   0.244  0.215  0.207   0.009  0.006  0.011  v271c
J0049-5738  0047-579  2008.08.10         10   1.080  1.053  0.879   0.040  0.072  0.046  v271a
J0054-7534  0052-758  2008.08.10         26   0.094  0.087  0.080   0.004  0.007  0.006  v271a
J0056-4451  0054-451  2009.07.04         30   0.139  0.121  0.117   0.005  0.006  0.007  v271c
J0058-5219  0056-525  2008.11.28         37   0.141  0.125  0.131   0.006  0.009  0.007  v271b
J0058-5659  0056-572  2008.08.10          1   1.000 -1.000  0.464   1.000 -1.000  0.017  v271a
J0058-5659  0056-572  2008.11.28         15   0.418  0.366  0.350   0.024  0.022  0.018  v271b
J0058-5659  0056-572  2009.07.04         10   0.807  0.640  0.624   0.025  0.022  0.028  v271c
J0101-6233  0059-628  2008.02.05         19   0.131  0.122  0.132   0.005  0.002  0.005  v254b
J0102-5637  0100-568  2009.07.04         33   0.133  0.128  0.136   0.005  0.004  0.008  v271c
J0102-7546  0100-760  2009.07.04         26   0.311  0.312  0.324   0.011  0.012  0.015  v271c
J0102-8012  0101-804  2008.02.05         30   0.236  0.222  0.220   0.006  0.005  0.006  v254b
J0103-4549  0101-460  2008.11.28         37   0.091  0.081  0.074   0.005  0.006  0.005  v271b
J0103-6439  0101-649  2008.02.05         19   0.174  0.166  0.140   0.005  0.003  0.005  v254b
J0106-4034  0104-408  2008.02.05  Cal    43   2.630  2.655  2.497   0.054  0.042  0.044  v254b
J0106-4034  0104-408  2009.07.04  Cal    10   2.086  1.728  1.775   0.065  0.060  0.076  v271c
J0109-6049  0107-610  2008.08.10         21   0.247  0.240  0.192   0.010  0.018  0.010  v271a
J0109-6049  0107-610  2008.11.28         15   0.207  0.180  0.137   0.012  0.011  0.008  v271b
J0109-6049  0107-610  2009.07.04         30   0.379  0.377  0.319   0.015  0.013  0.017  v271c
J0110-6315  0108-635  2009.07.04         31   0.167  0.164  0.153   0.006  0.005  0.009  v271c
J0116-7905  0115-793  2008.08.10         26   0.092  0.094  0.076   0.004  0.006  0.005  v271a
J0118-4102  0116-413  2009.07.04         30   0.115  0.107  0.089   0.005  0.004  0.007  v271c
J0119-5357  0117-542  2008.02.05         19   0.158  0.120  0.113   0.005  0.002  0.005  v254b
J0131-7916  0131-795  2008.08.10         26   0.189  0.192  0.183   0.008  0.012  0.010  v271a
J0136-4044  0133-410  2009.07.04         26   0.185  0.190  0.203   0.007  0.008  0.010  v271c
J0146-5202  0144-522  2008.02.05         16   0.120  0.045  0.105   0.004  0.002  0.005  v254b
J0154-5107  0152-513  2008.02.05         17   0.236  0.014  0.181   0.006  0.002  0.006  v254b
J0156-5439  0155-549  2008.02.05         22   0.354  0.322  0.224   0.009  0.005  0.006  v254b
J0157-4614  0155-464  2008.11.28         37   0.159  0.140  0.132   0.007  0.010  0.007  v271b
J0159-7231  0158-727  2008.11.28         49   0.062  0.054  0.049   0.004  0.004  0.004  v271b
J0200-4010  0158-404  2009.07.04         28   0.142  0.123  0.123   0.005  0.005  0.008  v271c
J0201-6638  0159-668  2009.07.04         29   0.272  0.261  0.243   0.010  0.008  0.012  v271c
J0206-6143  0205-619  2009.07.04         33   0.159  0.148  0.131   0.006  0.005  0.008  v271c
J0208-6216  0206-625  2009.07.04         37   0.190  0.182  0.191   0.007  0.006  0.010  v271c
J0210-5101  0208-512  2008.02.05  Cal    36   2.433  2.306  2.150   0.050  0.037  0.038  v254b
J0210-5101  0208-512  2008.08.10          5   1.000 -1.000  0.968   1.000 -1.000  0.037  v271a
J0210-5101  0208-512  2008.11.28         15   1.133  0.835  0.806   0.045  0.056  0.042  v271b
J0210-5101  0208-512  2009.07.04  Cal    10   1.933  1.485  1.497   0.059  0.051  0.061  v271c
J0214-6149  0212-620  2009.07.04         40   0.551  0.536  0.595   0.019  0.017  0.023  v271c
J0214-7027  0213-706  2008.11.28         50   0.122  0.119  0.115   0.007  0.007  0.007  v271b
J0217+0144  0215+015  2008.02.05  Cal     3   1.136 -1.000  1.102   0.029 -1.000  0.018  v254b
J0219-6806  0218-683  2009.07.04         29   0.212  0.186  0.182   0.008  0.006  0.009  v271c
J0223-5347  0221-540  2008.02.05         19   0.260  0.252  0.237   0.007  0.004  0.006  v254b
J0228-5546  0226-559  2008.02.05         13   0.236  0.229  0.190   0.006  0.004  0.006  v254b
J0229-5403  0227-542  2008.02.05         19   0.332  0.331  0.300   0.008  0.005  0.007  v254b
J0231-4746  0229-479  2009.07.04         30   0.433  0.391  0.451   0.016  0.013  0.019  v271c
J0231-5841  0229-589  2008.02.05         19   0.140  0.140  0.111   0.005  0.003  0.005  v254b
J0236-6136  0235-618  2008.08.10         10   0.174  0.161  0.163   0.007  0.012  0.009  v271a
J0236-6136  0235-618  2009.07.04         20   0.245  0.219  0.243   0.009  0.008  0.013  v271c
J0246-4651  0244-470  2009.07.04         40   0.329  0.313  0.330   0.013  0.011  0.015  v271c
J0251-6000  0250-602  2008.02.05         14   0.161  0.158  0.138   0.005  0.003  0.005  v254b
J0252-7104  0252-712  2009.07.04          8   0.285  0.171  0.025   0.012  0.005  0.003  v271c
J0253-5441  0252-549  2008.08.10          9   0.949 -1.000  0.796   0.035 -1.000  0.035  v271a
J0253-7513  0253-754  2008.08.10         30   0.181  0.151  0.106   0.009  0.009  0.007  v271a
J0258-5052  0257-510  2008.02.05         16   0.224  0.204  0.175   0.006  0.004  0.006  v254b
J0301-7156  0301-721  2008.08.10         26   0.239  0.226  0.206   0.012  0.013  0.011  v271a
J0303-6458  0303-651  2008.08.10         26   0.052  0.057  0.050   0.004  0.004  0.005  v271a
J0303-7914  0305-794  2008.08.10         30   0.074  0.077  0.060   0.004  0.005  0.005  v271a
J0304-4333  0302-437  2009.07.04         30   0.166  0.180  0.180   0.006  0.006  0.009  v271c
J0304-7007  0303-703  2008.08.10         26   0.097  0.106  0.091   0.006  0.006  0.006  v271a
J0307-4857  0305-491  2009.07.04         30   0.243  0.242  0.235   0.009  0.009  0.011  v271c
J0309-6058  0308-611  2008.02.05         43   0.537  0.533  0.457   0.012  0.008  0.010  v254b
J0309-6058  0308-611  2008.08.10          6   0.540 -1.000  0.470   0.020 -1.000  0.025  v271a
J0309-6058  0308-611  2009.07.04  Cal    20   1.154  1.076  1.118   0.039  0.035  0.046  v271c
J0312-5541  0310-558  2008.02.05         15   0.158  0.160  0.134   0.005  0.003  0.005  v254b
J0314-6548  0313-659  2008.08.10         26   0.179  0.189  0.158   0.009  0.011  0.009  v271a
J0318-5650  0317-570  2008.08.10         13   0.126 -1.000  0.071   0.006 -1.000  0.006  v271a
J0323-6026  0322-606  2008.02.05         16   0.182  0.180  0.151   0.006  0.003  0.005  v254b
J0324-7320  0324-735  2008.08.10         26   0.128  0.132  0.124   0.007  0.008  0.008  v271a
J0330-4014  0329-404  2009.07.04         30   0.407  0.321  0.283   0.014  0.012  0.013  v271c
J0332-7249  0333-729  2009.07.04         28   0.169  0.177  0.168   0.006  0.007  0.009  v271c
J0335-5430  0334-546  2008.08.10         11   0.291 -1.000  0.275   0.017 -1.000  0.013  v271a
J0335-5430  0334-546  2008.11.28         15   0.260  0.238  0.237   0.011  0.017  0.012  v271b
J0340-6703  0340-672  2008.08.10         26   0.119  0.123  0.099   0.006  0.008  0.006  v271a
J0341-5954  0340-600  2008.08.10         22   0.076  0.078  0.055   0.004  0.006  0.005  v271a
J0348-2749  0346-279  2008.02.05  Cal     3   0.891 -1.000  0.833   0.023 -1.000  0.015  v254b
J0351-5142  0350-518  2009.07.04         33   0.185  0.178  0.170   0.007  0.006  0.009  v271c
J0355-6645  0355-669  2008.08.10         19   0.126  0.120  0.121   0.008  0.005  0.008  v271a
J0355-6645  0355-669  2008.11.28         36   0.169  0.108  0.101   0.006  0.008  0.006  v271b
J0355-6645  0355-669  2009.07.04         26   0.261  0.204  0.226   0.009  0.007  0.013  v271c
J0357-4625  0355-465  2009.07.04         38   0.115  0.107  0.098   0.005  0.005  0.007  v271c
J0406-3826  0405-385  2008.02.05  Cal     3   1.236 -1.000  1.153   0.031 -1.000  0.020  v254b
J0406-3826  0405-385  2008.08.10  Cal     3   1.000 -1.000  0.808   1.000 -1.000  0.032  v271a
J0411-5149  0410-519  2009.07.04         29   0.194  0.170  0.140   0.007  0.008  0.008  v271c
J0412-4604  0411-462  2009.07.04         26   0.153  0.156  0.142   0.006  0.005  0.008  v271c
J0412-8335  0419-837  2008.11.28         40   0.074  0.072  0.063   0.005  0.005  0.005  v271b
J0415-4637  0414-467  2009.07.04         26   0.235  0.219  0.148   0.009  0.007  0.009  v271c
J0415-4737  0414-477  2009.07.04         25   0.179  0.163  0.161   0.007  0.005  0.009  v271c
J0421-4818  0420-484  2009.07.04         26   0.147  0.158  0.137   0.006  0.005  0.008  v271c
J0424-3756  0422-380  2008.02.05         13   0.705  0.713  0.648   0.016  0.011  0.012  v254b
J0425-5331  0423-536  2009.07.04         26   0.180  0.188  0.173   0.007  0.006  0.009  v271c
J0425-6646  0424-668  2008.11.28         48   0.164  0.152  0.140   0.007  0.009  0.007  v271b
J0428-5005  0427-502  2009.07.04         26   0.356  0.352  0.355   0.013  0.012  0.016  v271c
J0430-6132  0429-616  2008.08.10         17   0.102  0.102  0.077   0.005  0.010  0.005  v271a
J0431-6406  0431-642  2008.11.28         47   0.119  0.106  0.089   0.006  0.007  0.006  v271b
J0433-6030  0432-606  2008.08.10         17   0.196  0.198  0.159   0.008  0.019  0.008  v271a
J0434-4355  0432-440  2009.07.04         26   0.140  0.129  0.103   0.006  0.004  0.007  v271c
J0440-6952  0441-699  2008.08.10          3   1.000 -1.000  0.218   1.000 -1.000  0.009  v271a
J0440-6952  0441-699  2008.11.28         38   0.255  0.237  0.223   0.013  0.016  0.011  v271b
J0441-5154  0440-520  2009.07.04         26   0.305  0.299  0.263   0.011  0.010  0.012  v271c
J0449-4809  0448-482  2009.07.04         25   0.219  0.204  0.226   0.008  0.007  0.011  v271c
J0449-6106  0448-611  2008.08.10         17   0.122  0.110  0.092   0.005  0.011  0.006  v271a
J0450-8101  0454-810  2008.08.10          6   0.548 -1.000  0.502   0.020 -1.000  0.025  v271a
J0450-8101  0454-810  2008.11.28         25   0.409  0.369  0.375   0.023  0.018  0.018  v271b
J0450-8101  0454-810  2009.07.04         10   1.879  1.990  2.157   0.070  0.071  0.094  v271c
J0451-4428  0449-445  2009.07.04         25   0.111  0.098  0.113   0.005  0.003  0.007  v271c
J0451-4653  0450-469  2009.07.04         20   0.118  0.108  0.086   0.005  0.004  0.006  v271c
J0452-8535  0504-856  2008.11.28         42   0.184  0.162  0.129   0.010  0.009  0.008  v271b
J0455-4615  0454-463  2008.08.10         10   2.821  2.897  2.615   0.107  0.277  0.118  v271a
J0455-4615  0454-463  2009.07.04         10   3.641  3.027  3.345   0.122  0.105  0.141  v271c
J0456-4041  0454-407  2009.07.04         30   0.207  0.206  0.205   0.008  0.008  0.010  v271c
J0501-0159  0458-020  2008.02.05  Cal    10   0.729  0.672  0.553   0.015  0.011  0.011  v254b
J0504-6049  0503-608  2008.08.10         13   0.180  0.179  0.151   0.008  0.013  0.009  v271a
J0505-7914  0508-793  2008.08.10         26   0.109  0.110  0.098   0.006  0.007  0.006  v271a
J0506-6109  0506-612  2008.08.10         10   0.802  0.831  0.724   0.046  0.034  0.033  v271a
J0506-6109  0506-612  2008.11.28         15   0.783  0.636  0.582   0.032  0.043  0.029  v271b
J0506-6109  0506-612  2009.07.04  Cal    20   1.206  0.993  1.084   0.041  0.035  0.043  v271c
J0507-6104  0507-611  2008.08.10         15   0.343  0.352  0.323   0.013  0.034  0.016  v271a
J0510-8419  0518-843  2008.08.10         26   0.069  0.070  0.066   0.004  0.005  0.005  v271a
J0514-4554  0513-459  2009.07.04         30   0.243  0.236  0.229   0.009  0.008  0.011  v271c
J0515-4556  0514-459  2009.07.04         30   0.879  0.807  0.753   0.031  0.027  0.033  v271c
J0516-6207  0516-621  2008.08.10         10   0.836  0.832  0.766   0.031  0.057  0.039  v271a
J0516-6207  0516-621  2009.07.04         10   1.156  0.984  1.239   0.039  0.034  0.051  v271c
J0516-7237  0517-726  2008.11.28         14   0.142  0.152  0.137   0.007  0.010  0.008  v271b
J0516-7237  0517-726  2009.07.04         16   0.170  0.181  0.231   0.008  0.007  0.013  v271c
J0518-6935  0518-696  2008.08.10         19   0.063  0.052  0.033   0.004  0.004  0.004  v271a
J0519-4546  0518-458  2009.07.04         60   0.924  0.792  0.608   0.032  0.028  0.026  v271c
J0522-3627  0521-365  2008.02.05  Cal    20   1.265  1.412  1.048   0.025  0.021  0.019  v254b
J0522-6107  0522-611  2009.07.04  Cal    10   0.409  0.319  0.270   0.013  0.011  0.015  v271c
J0524-5658  0523-570  2008.08.10         17   0.084  0.132  0.092   0.004  0.013  0.006  v271a
J0525-4557  0524-460  2009.07.04         10   0.198  0.162  0.182   0.008  0.006  0.011  v271c
J0525-5725  0525-574  2008.08.10         17   0.108  0.093  0.060   0.005  0.009  0.005  v271a
J0529-7245  0530-727  2008.08.10         10   0.322  0.345  0.298   0.019  0.013  0.015  v271a
J0529-7625  0531-764  2008.08.10         22   0.104  0.105  0.097   0.006  0.005  0.006  v271a
J0533-7216  0534-723  2008.08.10         18   0.065  0.065  0.059   0.004  0.004  0.005  v271a
J0534-6106  0534-611  2008.11.28         21   0.214  0.225  0.217   0.013  0.014  0.011  v271b
J0534-6106  0534-611  2009.07.04         10   0.452  0.478  0.455   0.017  0.017  0.022  v271c
J0538-4405  0537-441  2008.02.05         16   4.058  3.986  3.824   0.082  0.062  0.067  v254b
J0538-4405  0537-441  2008.08.10  Cal    10   3.581  3.623  3.317   0.135  0.347  0.151  v271a
J0538-6905  0539-691  2008.11.28          2   0.003 -1.000  0.014   0.000 -1.000  0.002  v271b
J0539-2839  0537-286  2008.02.05  Cal    10   1.113  1.058  1.067   0.023  0.017  0.019  v254b
J0539-5612  0538-562  2008.08.10         15   0.105  0.102  0.090   0.005  0.007  0.006  v271a
J0540-5418  0539-543  2008.08.10         17   0.414  0.427  0.384   0.016  0.028  0.018  v271a
J0546-6415  0546-642  2008.11.28         48   0.135  0.132  0.127   0.007  0.009  0.007  v271b
J0549-5246  0548-527  2008.08.10         21   0.132  0.116  0.104   0.006  0.010  0.006  v271a
J0550-5732  0549-575  2008.08.10         10   0.583  0.569  0.518   0.022  0.039  0.026  v271a
J0550-5732  0549-575  2008.11.28         10   0.439  0.480  0.422   0.026  0.019  0.020  v271b
J0558-5029  0556-504  2008.08.10         21   0.170  0.161  0.143   0.007  0.011  0.008  v271a
J0558-7459  0600-749  2008.08.10         22   0.148  0.141  0.128   0.006  0.009  0.007  v271a
J0602-5724  0601-573  2008.08.10         22   0.071  0.051  0.059   0.004  0.006  0.005  v271a
J0606-4729  0605-474  2008.11.28         50   0.082  0.070  0.060   0.004  0.006  0.005  v271b
J0607-6031  0607-605  2008.08.10         23   0.206  0.230  0.221   0.009  0.017  0.011  v271a
J0608-5456  0607-549  2008.08.10         21   0.237  0.205  0.200   0.009  0.015  0.010  v271a
J0610-6058  0609-609  2008.11.28         50   0.081  0.074  0.066   0.005  0.005  0.005  v271b
J0618-7843  0621-786  2008.08.10         19   0.203  0.203  0.178   0.011  0.008  0.009  v271a
J0620-6107  0619-611  2008.08.10         23   0.142  0.136  0.102   0.006  0.011  0.006  v271a
J0621-4651  0619-468  2008.11.28         16   0.052  0.027 -1.000   0.003  0.002 -1.000  v271b
J0621-5241  0620-526  2008.08.10         21   0.078  0.078  0.068   0.004  0.006  0.005  v271a
J0623-6436  0622-645  2008.11.28         50   0.338  0.310  0.282   0.016  0.020  0.014  v271b
J0625-5438  0624-546  2008.08.10         21   0.246  0.239  0.237   0.010  0.018  0.012  v271a
J0625-6020  0624-603  2008.08.10         22   0.204  0.184  0.155   0.008  0.014  0.007  v271a
J0635-7516  0637-752  2008.02.05  Cal     6   3.092  2.997  2.323   0.062  0.043  0.038  v254b
J0635-7516  0637-752  2008.08.10  Cal    20   2.288  2.018  1.725   0.118  0.112  0.090  v271a
J0635-7516  0637-752  2008.11.28         50   2.217  1.958  1.545   0.112  0.112  0.077  v271b
J0642-6150  0642-617  2008.08.10         19   0.117  0.111  0.103   0.005  0.008  0.006  v271a
J0644-6712  0644-671  2008.08.10         23   0.268  0.279  0.248   0.014  0.017  0.012  v271a
J0649-5920  0648-592  2008.08.10         19   0.100  0.094  0.090   0.005  0.007  0.006  v271a
J0652-5751  0651-577  2008.08.10         18   0.039  0.036  0.034   0.004  0.004  0.004  v271a
J0658-5840  0657-586  2008.08.10         19   0.101  0.094  0.089   0.005  0.007  0.006  v271a
J0700-6610  0700-661  2008.02.05         30   0.168  0.164  0.135   0.004  0.003  0.005  v254b
J0701-4634  0700-465  2009.07.04         30   0.484  0.471  0.420   0.017  0.014  0.018  v271c
J0705-6500  0705-649  2008.08.10         19   0.074  0.067  0.064   0.004  0.006  0.005  v271a
J0715-6627  0715-663  2008.08.10          9   0.062  0.032  0.033   0.004  0.004  0.004  v271a
J0715-6829  0715-684  2008.02.05         30   0.212  0.211  0.194   0.005  0.004  0.006  v254b
J0716-6240  0716-625  2008.02.05         22   0.166  0.166  0.152   0.004  0.003  0.005  v254b
J0719-5228  0718-523  2008.08.10         16   0.090  0.071  0.066   0.004  0.006  0.005  v271a
J0719-5228  0718-523  2008.11.28         46   0.067  0.054  0.051   0.004  0.004  0.004  v271b
J0719-6218  0718-622  2008.02.05         30   0.208  0.194  0.170   0.005  0.003  0.005  v254b
J0723-8247  0729-826  2008.08.10         23   0.084  0.078  0.074   0.005  0.005  0.005  v271a
J0726-4728  0725-473  2008.11.28         37   0.169  0.149  0.130   0.007  0.010  0.007  v271b
J0728-4745  0726-476  2008.11.28         47   0.200  0.179  0.144   0.008  0.013  0.008  v271b
J0732-4640  0731-465  2008.11.28         37   0.230  0.199  0.142   0.010  0.013  0.008  v271b
J0734-7711  0736-770  2008.08.10         30   0.227  0.226  0.230   0.007  0.012  0.012  v271a
J0741-4709  0740-470  2008.11.28         33   0.198  0.164  0.154   0.008  0.012  0.008  v271b
J0743-5619  0742-562  2008.02.05         26   0.493  0.490  0.427   0.010  0.008  0.009  v254b
J0743-6726  0743-673  2008.08.10         30   0.504  0.550  0.366   0.020  0.030  0.019  v271a
J0743-6726  0743-673  2008.11.28         25   0.451  0.498  0.397   0.020  0.025  0.020  v271b
J0743-6726  0743-673  2009.07.04         15   0.645  0.475  0.731   0.027  0.016  0.035  v271c
J0746-5618  0745-561  2008.08.10          1   1.000 -1.000  0.027   1.000 -1.000  0.004  v271a
J0746-5618  0745-561  2008.11.28         22   0.018  0.015  0.015   0.001  0.002  0.001  v271b
J0748-5258  0746-528  2008.02.05         26   0.241  0.236  0.181   0.006  0.004  0.005  v254b
J0750+1231  0748+126  2008.02.05  Cal    10   3.318  3.297  3.045   0.067  0.054  0.056  v254b
J0806-6101  0805-608  2008.02.05         26   0.195  0.193  0.167   0.005  0.003  0.005  v254b
J0808-0751  0805-077  2008.02.05         10   0.614  0.528  0.443   0.013  0.009  0.009  v254b
J0812-7420  0813-741  2008.08.10         12   0.026  0.025  0.027   0.003  0.002  0.003  v271a
J0817-4809  0815-479  2008.11.28         47   0.094  0.093  0.073   0.004  0.007  0.005  v271b
J0820-5705  0819-569  2008.08.10          2   0.024  0.022 -1.000   0.003  0.004 -1.000  v271a
J0820-5705  0819-569  2008.11.28         25   0.012  0.014  0.012   0.001  0.002  0.001  v271b
J0823-4501  0821-448  2008.11.28         46   0.066  0.058  0.053   0.004  0.004  0.004  v271b
J0832-4846  0830-486  2008.11.28         47   0.078  0.068  0.044   0.004  0.005  0.004  v271b
J0833-7305  0834-729  2008.11.28         50   0.112  0.087  0.079   0.005  0.006  0.005  v271b
J0835-5953  0834-597  2008.02.05         26   0.185  0.178  0.172   0.005  0.003  0.005  v254b
J0842-6053  0841-607  2008.02.05         26   0.290  0.280  0.223   0.007  0.005  0.006  v254b
J0845-5458  0843-547  2008.02.05         30   0.575  0.517  0.426   0.012  0.008  0.009  v254b
J0845-5555  0844-557  2008.02.05         30   0.335  0.330  0.298   0.007  0.005  0.007  v254b
J0845-6527  0844-652  2008.02.05         22   0.288  0.288  0.260   0.007  0.005  0.006  v254b
J0849-5905  0848-588  2008.02.05         30   0.450  0.363  0.207   0.009  0.006  0.006  v254b
J0851-5228  0850-522  2008.02.05         26   0.308  0.298  0.253   0.007  0.005  0.006  v254b
J0851-5441  0850-545  2008.02.05         25   0.048  0.047  0.044   0.003  0.002  0.004  v254b
J0852-5755  0851-577  2008.02.05         30   0.395  0.385  0.356   0.009  0.006  0.008  v254b
J0855-7149  0855-716  2008.08.10         26   0.194  0.191  0.113   0.010  0.013  0.006  v271a
J0857-7719  0858-771  2008.11.28         42   0.065  0.061  0.058   0.004  0.004  0.004  v271b
J0901-6636  0900-664  2008.08.10         26   0.114  0.119  0.110   0.005  0.007  0.006  v271a
J0909+0121  0906+015  2008.02.05         10   0.836  0.824  0.754   0.017  0.013  0.014  v254b
J0909-7445  0909-745  2008.08.10         26   0.124  0.121  0.111   0.006  0.007  0.006  v271a
J0919-5340  0918-534  2008.08.10         18   0.516 -1.000  0.468   0.030 -1.000  0.020  v271a
J0921-8209  0924-819  2008.02.05         30   0.131  0.127  0.116   0.004  0.003  0.005  v254b
J0922-3959  0920-397  2008.02.05  Cal    10   0.914  0.882  0.778   0.019  0.014  0.015  v254b
J0923-6648  0922-665  2008.02.05         30   0.159  0.152  0.138   0.004  0.003  0.005  v254b
J0931-6229  0930-622  2008.08.10         16   0.130  0.126  0.079   0.006  0.012  0.006  v271a
J0932-6419  0931-640  2008.08.10         11   0.038  0.041  0.032   0.002  0.004  0.004  v271a
J0938-6556  0937-657  2008.08.10         26   0.128  0.132  0.122   0.006  0.010  0.007  v271a
J0940-6107  0939-608  2008.08.10         20   0.203  0.203  0.164   0.008  0.015  0.009  v271a
J0940-6107  0939-608  2009.07.04         30   0.232  0.203  0.166   0.008  0.007  0.009  v271c
J0942-7731  0942-772  2008.11.28         50   0.079  0.079  0.073   0.004  0.005  0.005  v271b
J0953-6924  0952-691  2008.08.10         22   0.084  0.083  0.066   0.004  0.008  0.005  v271a
J1002-7008  1001-698  2008.08.10         22   0.101  0.096  0.093   0.005  0.009  0.006  v271a
J1007-5356  1005-536  2008.08.10         21   0.090  0.079  0.036   0.005  0.005  0.004  v271a
J1017-5224  1015-521  2008.08.10         25   0.154  0.121  0.108   0.008  0.008  0.007  v271a
J1019-6047  1018-605  2008.08.10         16   0.154  0.152  0.125   0.006  0.015  0.007  v271a
J1019-6047  1018-605  2009.07.04         30   0.232  0.189  0.177   0.008  0.007  0.009  v271c
J1023-6646  1022-665  2008.08.10         44   0.277  0.277  0.219   0.013  0.022  0.011  v271a
J1023-6646  1022-665  2008.11.28         16   0.238  0.207  0.161   0.010  0.018  0.009  v271b
J1023-6646  1022-665  2009.07.04         10   0.443  0.355  0.314   0.014  0.012  0.016  v271c
J1025+1253  1023+131  2008.02.05         10   0.373  0.361  0.324   0.008  0.007  0.008  v254b
J1028-6441  1026-644  2008.08.10         16   0.118  0.115  0.106   0.005  0.011  0.006  v271a
J1028-6441  1026-644  2008.11.28         50   0.097  0.085  0.083   0.005  0.006  0.005  v271b
J1028-6441  1026-644  2009.07.04         29   0.209  0.185  0.174   0.007  0.007  0.010  v271c
J1036-5047  1034-505  2008.08.10         21   0.053  0.056  0.053   0.004  0.005  0.004  v271a
J1037-2934  1034-293  2008.02.05  Cal    37   1.737  1.756  1.621   0.035  0.030  0.029  v254b
J1038-5311  1036-529  2009.07.04         30   1.510  1.283  1.235   0.048  0.045  0.049  v271c
J1041-4740  1039-474  2009.07.04         30   1.416  1.114  0.950   0.044  0.039  0.041  v271c
J1041-6431  1039-642  2008.02.05         30   0.112  0.111  0.104   0.004  0.002  0.005  v254b
J1048-4639  1046-463  2008.11.28         31   0.197  0.175  0.136   0.008  0.012  0.007  v271b
J1050-4719  1048-470  2009.07.04         30   0.600  0.435  0.295   0.019  0.015  0.014  v271c
J1050-7254  1049-726  2008.08.10         26   0.101  0.101  0.099   0.005  0.006  0.006  v271a
J1051-5344  1049-534  2009.07.04         30   0.935  0.756  0.704   0.029  0.026  0.029  v271c
J1053-5546  1051-555  2008.02.05         30   0.209  0.184  0.185   0.005  0.003  0.005  v254b
J1055-5413  1053-539  2008.02.05         30   0.143  0.141  0.129   0.004  0.003  0.005  v254b
J1058+0133  1055+018  2008.02.05  Cal    10   3.348  3.209  2.403   0.068  0.047  0.044  v254b
J1058-8003  1057-797  2008.08.10  Cal    26   1.910  1.964  1.874   0.080  0.067  0.092  v271a
J1058-8003  1057-797  2008.11.28  Cal    19   2.553  2.398  2.344   0.133  0.127  0.119  v271b
J1058-8003  1057-797  2009.07.04  Cal    10   1.231  1.312  1.233   0.045  0.046  0.056  v271c
J1100-4249  1058-425  2009.07.04         28   0.157  0.166  0.153   0.006  0.006  0.009  v271c
J1101-6325  1059-631  2008.02.05         24   1.082  1.051  0.984   0.022  0.017  0.017  v254b
J1102-4404  1059-438  2009.07.04         30   0.297  0.252  0.251   0.010  0.009  0.012  v271c
J1103-5626  1101-561  2009.07.04         30   0.127  0.103  0.095   0.005  0.004  0.007  v271c
J1108-4329  1106-432  2009.07.04         30   0.210  0.176  0.172   0.007  0.006  0.009  v271c
J1109-4815  1107-479  2008.11.28         31   0.080  0.066  0.061   0.004  0.005  0.004  v271b
J1123-5334  1121-532  2009.07.04         30   0.123  0.104  0.107   0.005  0.004  0.007  v271c
J1123-6417  1121-640  2008.02.05         18   0.183  0.179  0.144   0.005  0.003  0.005  v254b
J1132-5606  1129-558  2008.02.05         30   0.298  0.247  0.206   0.007  0.004  0.006  v254b
J1136-6827  1133-681  2008.02.05         30   0.524  0.471  0.431   0.011  0.008  0.009  v254b
J1145-4836  1143-483  2008.11.28         31   0.132  0.121  0.107   0.006  0.009  0.006  v271b
J1145-6954  1143-696  2008.08.10         10   0.411  0.386  0.366   0.015  0.037  0.017  v271a
J1145-6954  1143-696  2008.11.28         35   0.419  0.398  0.371   0.020  0.025  0.019  v271b
J1145-6954  1143-696  2009.07.04         10   0.589  0.511  0.477   0.018  0.018  0.023  v271c
J1147-6753  1145-676  2008.02.05         30   0.534  0.507  0.448   0.011  0.008  0.009  v254b
J1148-6745  1145-674  2008.02.05         22   0.142  0.114  0.036   0.004  0.002  0.004  v254b
J1150-5416  1148-540  2008.02.05         30   0.207  0.202  0.191   0.005  0.004  0.005  v254b
J1151-6728  1148-671  2008.11.28         10   0.471  0.328  0.095   0.026  0.014  0.008  v271b
J1151-6728  1148-671  2009.07.04         10   0.931  0.709  0.541   0.029  0.025  0.021  v271c
J1152-0841  1149-084  2008.02.05         10   0.472  0.452  0.446   0.010  0.007  0.009  v254b
J1152-8344  1150-834  2008.02.05         30   0.293  0.287  0.278   0.007  0.006  0.007  v254b
J1154-6542  1151-654  2008.02.05         30   0.145  0.143  0.129   0.004  0.003  0.005  v254b
J1159-6635  1156-663  2008.08.10          8   0.131  0.113  0.122   0.014  0.011  0.008  v271a
J1159-6635  1156-663  2009.07.04         10   0.129  0.055  0.138   0.005  0.002  0.010  v271c
J1201-5150  1159-515  2008.11.28         45   0.142  0.136  0.116   0.007  0.010  0.006  v271b
J1204-5055  1202-506  2008.11.28         41   0.088  0.088  0.084   0.005  0.007  0.005  v271b
J1207-4734  1204-473  2008.11.28         45   0.138  0.130  0.107   0.007  0.010  0.006  v271b
J1208-7809  1205-778  2008.11.28         44   0.122  0.106  0.096   0.006  0.006  0.006  v271b
J1218-4600  1215-457  2009.07.04         39   0.801  0.465  0.137   0.024  0.016  0.008  v271c
J1221-4559  1219-457  2008.11.28         35   0.160  0.175  0.173   0.008  0.013  0.008  v271b
J1222-4122  1219-411  2009.07.04         26   0.225  0.231  0.211   0.009  0.009  0.011  v271c
J1222-6035  1219-603  2008.02.05         18   0.207  0.201  0.146   0.005  0.004  0.005  v254b
J1224-8313  1221-829  2009.07.04  Cal    30   0.634  0.584  0.545   0.021  0.021  0.025  v271c
J1225-4936  1223-493  2008.11.28         35   0.064  0.063  0.057   0.003  0.005  0.004  v271b
J1226-4557  1224-456  2008.11.28         31   0.129  0.127  0.121   0.006  0.009  0.006  v271b
J1229-6003  1226-597  2008.02.05         28   0.072  0.063  0.056   0.003  0.002  0.004  v254b
J1237-7235  1234-723  2009.07.04         40   0.143  0.137  0.122   0.006  0.005  0.008  v271c
J1239-6845  1236-684  2008.08.10         20   0.215  0.183  0.131   0.011  0.012  0.007  v271a
J1239-6845  1236-684  2008.11.28         10   0.182  0.146  0.093   0.008  0.013  0.006  v271b
J1239-6845  1236-684  2009.07.04         20   0.370  0.285  0.183   0.012  0.010  0.011  v271c
J1243-6811  1240-679  2008.02.05         22   0.235  0.233  0.215   0.006  0.004  0.006  v254b
J1244-5213  1241-519  2008.11.28         33   0.070  0.068  0.063   0.004  0.005  0.004  v271b
J1246-2547  1244-255  2008.02.05  Cal    10   0.763  0.734  0.645   0.016  0.012  0.013  v254b
J1248-4559  1245-457  2008.08.10          8   0.707 -1.000  0.545   0.040 -1.000  0.028  v271a
J1252-6737  1249-673  2008.02.05         22   0.653  0.627  0.551   0.014  0.010  0.011  v254b
J1254-6111  1251-609  2008.02.05         21   0.149  0.144  0.123   0.004  0.003  0.005  v254b
J1254-7138  1251-713  2008.08.10         10   0.579  0.531  0.465   0.033  0.021  0.022  v271a
J1254-7138  1251-713  2008.11.28         25   0.494  0.454  0.437   0.025  0.027  0.022  v271b
J1254-7138  1251-713  2009.07.04         20   1.083  0.920  0.891   0.034  0.033  0.038  v271c
J1256-6449  1252-645  2008.02.05         26   0.193  0.188  0.164   0.005  0.003  0.005  v254b
J1257-3155  1255-316  2008.02.05  Cal    30   1.070  0.974  0.899   0.021  0.017  0.016  v254b
J1303-5540  1300-554  2008.11.28         35   0.275  0.239  0.245   0.011  0.018  0.012  v271b
J1308-4352  1305-436  2009.07.04         26   0.181  0.158  0.148   0.006  0.005  0.008  v271c
J1308-6707  1304-668  2008.02.05         22   0.254  0.235  0.195   0.006  0.004  0.005  v254b
J1312-7724  1308-771  2008.11.28         45   0.069  0.066  0.059   0.004  0.004  0.005  v271b
J1317-4522  1314-451  2009.07.04         26   0.179  0.159  0.148   0.006  0.005  0.008  v271c
J1321-4342  1318-434  2009.07.04         26   0.658  0.524  0.388   0.021  0.018  0.018  v271c
J1322-6532  1319-652  2008.02.05         21   0.364  0.350  0.258   0.008  0.006  0.006  v254b
J1322-8419  1316-840  2008.02.05         30   0.148  0.147  0.140   0.004  0.004  0.005  v254b
J1325-4301  CEN-A     2009.07.04          9   0.833  0.011  0.172   0.020  0.001  0.007  v271c
J1327-4214  1324-419  2009.07.04         26   0.148  0.143  0.144   0.006  0.005  0.008  v271c
J1329-5608  1325-558  2008.08.10         10   0.443  0.449  0.390   0.017  0.043  0.018  v271a
J1329-5608  1325-558  2008.11.28          9   0.296  0.269  0.281   0.013  0.023  0.015  v271b
J1329-5608  1325-558  2009.07.04         10   0.592  0.467  0.482   0.018  0.016  0.022  v271c
J1330-7003  1326-697  2008.11.28         30   0.176  0.164  0.147   0.007  0.012  0.008  v271b
J1345-6936  1341-693  2008.08.10         22   0.078  0.078  0.061   0.005  0.005  0.005  v271a
J1352-4150  1349-415  2009.07.04         22   0.148  0.123  0.107   0.005  0.004  0.007  v271c
J1353-8751  1338-876  2008.02.05         26   0.098  0.087  0.063   0.003  0.005  0.004  v254b
J1354-7353  1350-736  2008.11.28         41   0.060  0.053  0.050   0.004  0.004  0.004  v271b
J1355-5236  1352-523  2008.08.10         19   0.092  0.099  0.088   0.004  0.010  0.005  v271a
J1400-5604  1357-558  2008.11.28         30   0.060  0.055  0.053   0.003  0.005  0.004  v271b
J1405-6904  1401-688  2008.02.05         22   0.116  0.100  0.064   0.004  0.002  0.004  v254b
J1407-4302  1404-428  2009.07.04         26   0.492  0.426  0.407   0.016  0.014  0.018  v271c
J1408-0752  1406-076  2008.02.05         20   0.737  0.717  0.683   0.015  0.010  0.013  v254b
J1408-5712  1404-569  2008.11.28         28   0.144  0.133  0.122   0.006  0.011  0.008  v271b
J1415-3705  1412-368  2009.07.04  Cal    10   0.241  0.208  0.201   0.008  0.009  0.012  v271c
J1419-5154  1416-516  2008.11.28         26   0.337  0.322  0.273   0.015  0.028  0.014  v271b
J1421-4820  1418-481  2009.07.04         26   0.242  0.199  0.192   0.008  0.007  0.010  v271c
J1424-4913  1421-490  2009.07.04          7   0.960  0.092  0.016   0.027  0.003  0.002  v271c
J1424-7241  1420-724  2008.11.28         32   0.156  0.110  0.106   0.007  0.007  0.006  v271b
J1427-4206  1424-418  2008.02.05  Cal    31   1.518  1.466  1.401   0.031  0.023  0.026  v254b
J1431-4501  1427-447  2009.07.04         26   0.183  0.161  0.148   0.007  0.006  0.008  v271c
J1433-8341  1424-834  2008.02.05         26   0.257  0.243  0.248   0.006  0.005  0.006  v254b
J1442-5407  1438-539  2009.07.04         22   0.084  0.056  0.035   0.004  0.002  0.004  v271c
J1450-5614  1446-560  2009.07.04         26   0.179  0.154  0.096   0.006  0.005  0.006  v271c
J1452-6502  1448-648  2008.08.10         30   0.158  0.148  0.113   0.008  0.010  0.007  v271a
J1452-6502  1448-648  2008.11.28         20   0.131  0.103  0.087   0.007  0.007  0.006  v271b
J1452-6502  1448-648  2009.07.04         10   0.231  0.181  0.184   0.009  0.007  0.012  v271c
J1454-3747  1451-375  2008.02.05         32   1.194  1.176  1.013   0.024  0.019  0.020  v254b
J1456-5618  1452-561  2008.11.28         26   0.102  0.098  0.079   0.005  0.008  0.005  v271b
J1457-4248  1453-426  2009.07.04         26   0.443  0.390  0.404   0.014  0.013  0.018  v271c
J1504+1029  1502+106  2008.02.05         10   1.317  1.272  1.000   0.027  0.021  0.019  v254b
J1504-4248  1500-426  2009.07.04         26   0.171  0.152  0.137   0.006  0.005  0.008  v271c
J1511-5203  1507-518  2009.07.04         30   0.226  0.191  0.147   0.008  0.007  0.009  v271c
J1512-0905  1510-089  2008.02.05  Cal    10   1.510  1.386  1.286   0.031  0.022  0.023  v254b
J1513-4221  1510-421  2009.07.04         30   0.224  0.194  0.192   0.008  0.007  0.010  v271c
J1522-2730  1519-273  2008.02.05  Cal    19   0.989  0.993  0.882   0.019  0.016  0.016  v254b
J1524-5903  1520-588  2008.11.28         26   0.187  0.168  0.098   0.008  0.014  0.006  v271b
J1531-5108  1528-509  2008.02.05         26   0.144  0.137  0.120   0.004  0.003  0.005  v254b
J1533-6837  1528-684  2008.02.05         26   0.246  0.239  0.228   0.006  0.004  0.006  v254b
J1534-5351  1530-536  2008.11.28         25   0.422  0.417  0.283   0.018  0.035  0.014  v271b
J1535-4730  1532-473  2008.11.28         26   0.214  0.204  0.191   0.009  0.018  0.010  v271b
J1538-6525  1533-652  2008.08.10         22   0.051  0.048  0.040   0.003  0.004  0.004  v271a
J1546-6837  1541-684  2008.02.05         22   0.183  0.177  0.162   0.005  0.003  0.005  v254b
J1548-6401  1544-638  2008.02.05         18   0.291  0.281  0.258   0.007  0.005  0.006  v254b
J1552-7614  1545-760  2008.08.10         23   0.132  0.073  0.056   0.005  0.006  0.004  v271a
J1555-4522  1551-452  2009.07.04         25   0.220  0.231  0.182   0.008  0.008  0.010  v271c
J1556-7914  1549-790  2008.08.10         16   0.704  0.126  0.227   0.037  0.006  0.019  v271a
J1556-7914  1549-790  2008.11.28         18   0.839  0.566  0.235   0.033  0.035  0.014  v271b
J1557-0001  1555+001  2008.02.05  Cal     6   0.300  0.288  0.193   0.007  0.005  0.006  v254b
J1558-6432  1554-643  2008.08.10         20   0.197  0.151  0.121   0.010  0.010  0.007  v271a
J1558-6432  1554-643  2008.11.28         10   0.156  0.112  0.119   0.006  0.010  0.007  v271b
J1558-6432  1554-643  2009.07.04         30   0.285  0.217  0.209   0.010  0.008  0.012  v271c
J1600-5811  1556-580  2008.02.05         26   0.331  0.309  0.273   0.007  0.005  0.007  v254b
J1608+1029  1606+106  2008.02.05  Cal    10   1.075  1.038  1.063   0.022  0.017  0.020  v254b
J1610-3958  1606-398  2008.02.05  Cal    18   0.611  0.593  0.556   0.012  0.010  0.011  v254b
J1616-7108  1611-710  2008.08.10         10   0.143  0.147  0.137   0.006  0.010  0.008  v271a
J1616-7108  1611-710  2008.11.28         10   0.121  0.102  0.108   0.007  0.004  0.007  v271b
J1616-7108  1611-710  2009.07.04         10   0.284  0.275  0.253   0.010  0.010  0.014  v271c
J1617-5848  1613-586  2008.02.05         22   2.598  2.416  0.969   0.053  0.038  0.021  v254b
J1617-5914  1613-591  2008.02.05         22   0.237  0.224  0.155   0.006  0.004  0.005  v254b
J1617-7717  1610-771  2008.08.10          8   1.279  1.280  0.903   0.049  0.079  0.045  v271a
J1619-4228  1616-423  2009.07.04         16   0.027  0.026  0.025   0.003  0.002  0.002  v271c
J1621-4003  1618-399  2009.07.04         30   0.328  0.281  0.244   0.011  0.011  0.012  v271c
J1624-6809  1619-680  2008.08.10         28   0.740  0.757  0.545   0.028  0.059  0.026  v271a
J1624-6809  1619-680  2008.11.28         40   0.673  0.595  0.424   0.033  0.036  0.020  v271b
J1624-6809  1619-680  2009.07.04         16   1.304  1.084  0.911   0.041  0.036  0.039  v271c
J1625-2527  1622-253  2008.02.05  Cal     6   1.126  1.079  1.027   0.023  0.021  0.018  v254b
J1628-6152  1624-617  2008.11.28          6   0.387 -1.000  0.323   0.018 -1.000  0.017  v271b
J1628-6152  1624-617  2009.07.04         10   0.994  0.822  0.715   0.031  0.028  0.032  v271c
J1631-4345  1628-436  2009.07.04         30   0.248  0.211  0.191   0.008  0.009  0.010  v271c
J1631-5256  1627-528  2008.08.10         28   0.088  0.089  0.083   0.004  0.008  0.005  v271a
J1636-4102  1633-409  2009.07.04         24   0.491  0.429  0.177   0.014  0.014  0.008  v271c
J1639-6044  1635-606  2008.08.10         30   0.119  0.123  0.101   0.005  0.010  0.006  v271a
J1642-8108  1633-810  2008.08.10         10   0.138  0.138  0.125   0.006  0.009  0.007  v271a
J1642-8108  1633-810  2008.11.28         10   0.153  0.148  0.124   0.007  0.009  0.007  v271b
J1647-6438  1642-645  2008.02.05         22   0.267  0.259  0.208   0.006  0.004  0.006  v254b
J1657-6121  1653-612  2008.02.05         18   0.092  0.086  0.069   0.003  0.002  0.004  v254b
J1658-0739  1656-075  2008.02.05         20   0.616  0.586  0.529   0.013  0.009  0.011  v254b
J1659-5247  1655-527  2008.08.10         30   0.072  0.073  0.061   0.004  0.006  0.004  v271a
J1701-5621  1657-562  2008.08.10          6   0.863 -1.000  0.461   0.032 -1.000  0.024  v271a
J1701-5621  1657-562  2009.07.04         10   1.569  1.314  1.082   0.050  0.045  0.041  v271c
J1701-5703  1657-569  2008.02.05         30   0.154  0.147  0.141   0.004  0.003  0.005  v254b
J1703-6212  1659-621  2009.07.04         10   0.695  0.696  0.752   0.025  0.025  0.032  v271c
J1703-6511  1658-651  2008.08.10         30   0.059  0.070  0.047   0.003  0.006  0.004  v271a
J1704-5751  1700-577  2008.02.05         15   0.195  0.191  0.137   0.005  0.003  0.005  v254b
J1711-5028  1707-504  2008.08.10         29   0.066  0.066  0.052   0.003  0.006  0.004  v271a
J1716-6045  1712-607  2008.08.10         22   0.081  0.083  0.054   0.004  0.007  0.004  v271a
J1717-5155  1713-518  2008.08.10         30   0.107  0.107  0.079   0.005  0.010  0.005  v271a
J1717-5702  1712-569  2008.08.10         30   0.079  0.082  0.074   0.004  0.008  0.005  v271a
J1718-5815  1714-582  2008.08.10         30   0.099  0.104  0.089   0.004  0.008  0.006  v271a
J1718-6239  1714-626  2008.08.10         29   0.056  0.085  0.043   0.003  0.008  0.004  v271a
J1721-6154  1717-618  2008.02.05         18   0.248  0.243  0.228   0.006  0.004  0.006  v254b
J1723-6500  1718-649  2008.02.05  Cal     6   3.109  2.381  1.153   0.061  0.038  0.024  v254b
J1723-6500  1718-649  2008.08.10  Cal    26   2.177  1.919  1.291   0.083  0.141  0.060  v271a
J1723-6500  1718-649  2008.11.28  Cal    19   1.917  1.484  0.911   0.098  0.088  0.043  v271b
J1723-6500  1718-649  2009.07.04  Cal    20   3.127  2.784  1.861   0.114  0.084  0.079  v271c
J1723-7713  1716-771  2008.11.28         36   0.175  0.168  0.133   0.008  0.009  0.008  v271b
J1724-5911  1720-591  2008.08.10         30   0.088  0.083  0.075   0.004  0.007  0.005  v271a
J1726-7259  1719-729  2008.08.10         30   0.242  0.232  0.186   0.009  0.015  0.010  v271a
J1732-5553  1728-558  2008.08.10         30   0.073  0.070  0.053   0.004  0.007  0.004  v271a
J1735-6215  1730-622  2008.02.05         24   0.206  0.199  0.186   0.005  0.003  0.005  v254b
J1736-5951  1732-598  2008.02.05         26   0.113  0.108  0.105   0.004  0.002  0.005  v254b
J1737-5921  1732-593  2008.02.05         18   0.290  0.277  0.260   0.007  0.005  0.007  v254b
J1738-5334  1734-535  2008.02.05         26   0.197  0.191  0.184   0.005  0.003  0.006  v254b
J1739-4137  1735-416  2009.07.04         25   0.234  0.192  0.085   0.008  0.007  0.007  v271c
J1743-6626  1738-664  2008.08.10         30   0.117  0.118  0.108   0.005  0.010  0.006  v271a
J1744-5144  1740-517  2009.07.04         20   1.868  1.719  0.522   0.065  0.054  0.022  v271c
J1747-4057  1743-409  2009.07.04         21   0.191  0.150  0.068   0.007  0.005  0.006  v271c
J1747-4213  1744-422  2009.07.04         24   0.231  0.198  0.185   0.008  0.009  0.010  v271c
J1747-5310  1743-531  2008.02.05         26   0.190  0.182  0.163   0.005  0.003  0.005  v254b
J1748-5713  1744-572  2008.08.10         30   0.102  0.103  0.083   0.004  0.008  0.005  v271a
J1749-6258  1744-629  2008.08.10         30   0.076  0.077  0.068   0.004  0.006  0.005  v271a
J1753-5015  1749-502  2008.02.05         24   0.079  0.077  0.074   0.003  0.002  0.005  v254b
J1755-5536  1750-556  2008.02.05         26   0.172  0.167  0.130   0.005  0.003  0.005  v254b
J1757-4149  1753-418  2009.07.04         24   0.279  0.230  0.250   0.011  0.010  0.012  v271c
J1801-6839  1756-686  2008.08.10         29   0.142  0.128  0.048   0.006  0.010  0.004  v271a
J1802-3940  1759-396  2008.11.28         10   0.814  0.704  0.517   0.033  0.061  0.026  v271b
J1802-4925  1758-494  2008.11.28         26   0.108  0.101  0.066   0.005  0.009  0.005  v271b
J1803-6507  1758-651  2008.11.28  Cal    10   0.486  0.450  0.388   0.020  0.028  0.020  v271b
J1803-6507  1758-651  2009.07.04  Cal    15   1.019  0.852  0.860   0.032  0.029  0.036  v271c
J1805-6600  1800-660  2008.02.05         26   0.206  0.196  0.158   0.005  0.003  0.006  v254b
J1806-7058  1800-709  2008.02.05         25   0.183  0.185  0.094   0.006  0.003  0.005  v254b
J1806-8042  1757-807  2008.02.05         18   0.158  0.166  0.167   0.005  0.003  0.005  v254b
J1807-6413  1803-642  2008.02.05         26   0.381  0.373  0.361   0.008  0.006  0.008  v254b
J1819-5521  1815-553  2009.07.04         10   1.030  0.874  0.843   0.033  0.030  0.037  v271c
J1820-4542  1816-457  2009.07.04         26   0.163  0.150  0.134   0.006  0.007  0.008  v271c
J1821-7635  1814-766  2008.02.05         12   0.044  0.034  0.017   0.004  0.002  0.003  v254b
J1825-5230  1821-525  2008.02.05         22   0.276  0.269  0.188   0.007  0.004  0.006  v254b
J1829-5705  1825-571  2008.11.28         36   0.184  0.155  0.154   0.008  0.011  0.008  v271b
J1829-5813  1824-582  2008.11.28         21   0.166  0.158  0.141   0.009  0.010  0.008  v271b
J1832-5659  1828-570  2008.02.05         30   0.099  0.096  0.090   0.004  0.002  0.005  v254b
J1834-5856  1830-589  2008.02.05         18   0.534  0.507  0.459   0.011  0.008  0.010  v254b
J1835-7149  1829-718  2009.07.04         16   0.422  0.198  0.122   0.011  0.009  0.009  v271c
J1837-7108  1831-711  2008.08.10         12   1.058  0.823  0.751   0.039  0.031  0.039  v271a
J1840-6152  1835-619  2008.02.05         22   0.170  0.162  0.158   0.005  0.003  0.005  v254b
J1840-7709  1833-772  2008.02.05         12   0.038  0.036  0.030   0.003  0.002  0.002  v254b
J1841-5544  1837-557  2008.08.10         18   0.066  0.075  0.067   0.004  0.007  0.005  v271a
J1856-8325  1844-834  2008.08.10         30   0.066  0.063  0.045   0.003  0.004  0.004  v271a
J1901-5139  1857-517  2008.02.05         20   0.167  0.164  0.124   0.005  0.003  0.005  v254b
J1901-5139  1857-517  2008.11.28         30   0.124  0.107  0.086   0.006  0.010  0.005  v271b
J1903-6749  1857-678  2008.02.05         30   0.168  0.183  0.173   0.006  0.003  0.006  v254b
J1908-4548  1905-458  2008.11.28         40   0.120  0.120  0.107   0.006  0.010  0.006  v271b
J1910-7417  1904-743  2008.08.10         20   0.093  0.100  0.080   0.004  0.007  0.005  v271a
J1910-7417  1904-743  2008.11.28         36   0.086  0.081  0.074   0.004  0.005  0.005  v271b
J1911-2006  1908-201  2008.02.05  Cal    30   2.133  1.912  1.783   0.039  0.034  0.031  v254b
J1912-8010  1903-802  2008.08.10         10   0.559  0.565  0.416   0.021  0.037  0.019  v271a
J1912-8010  1903-802  2009.07.04          6   1.000  0.783  0.617   1.000  0.025  0.030  v271c
J1913-6950  1908-699  2008.11.28         36   0.071  0.072  0.063   0.004  0.005  0.004  v271b
J1914-4631  1910-466  2008.11.28         36   0.223  0.206  0.177   0.009  0.017  0.009  v271b
J1919-4543  1915-458  2008.11.28         40   0.198  0.189  0.141   0.008  0.016  0.008  v271b
J1923-2104  1920-211  2008.02.05  Cal    10   1.829  1.742  1.327   0.037  0.028  0.024  v254b
J1923-6320  1918-634  2008.02.05         28   0.130  0.116  0.076   0.004  0.002  0.005  v254b
J1930-6056  1925-610  2008.08.10          6   0.519 -1.000  0.358   0.019 -1.000  0.019  v271a
J1930-6056  1925-610  2008.11.28         26   0.473  0.450  0.332   0.020  0.032  0.017  v271b
J1930-6056  1925-610  2009.07.04         26   0.925  0.784  0.745   0.027  0.022  0.032  v271c
J1932-4536  1929-457  2008.11.28         10   0.332  0.356  0.319   0.014  0.031  0.016  v271b
J1934-8711  1910-872  2008.02.05         22   0.260  0.259  0.269   0.006  0.006  0.006  v254b
J1940-6527  1935-655  2008.02.05         28   0.141  0.136  0.118   0.004  0.003  0.005  v254b
J1940-6907  1935-692  2008.08.10         26   0.454  0.381  0.333   0.017  0.031  0.015  v271a
J1940-6907  1935-692  2009.07.04         20   0.658  0.617  0.502   0.024  0.021  0.024  v271c
J1941-7605  1934-762  2008.02.05         10   0.158  0.156  0.146   0.005  0.003  0.005  v254b
J1941-7605  1934-762  2008.11.28         36   0.140  0.136  0.119   0.007  0.008  0.007  v271b
J1945-5520  1941-554  2009.07.04         25   0.561  0.283  0.313   0.020  0.011  0.014  v271c
J1949-6817  1944-684  2008.02.05         28   0.088  0.085  0.083   0.004  0.002  0.005  v254b
J1950-5804  1946-582  2008.02.05         30   0.182  0.188  0.168   0.005  0.003  0.006  v254b
J1959-4246  1955-429  2009.07.04         26   0.181  0.192  0.177   0.007  0.006  0.010  v271c
J2004-6347  1959-639  2008.02.05         24   0.433  0.412  0.345   0.009  0.007  0.008  v254b
J2007-7730  2000-776  2008.02.05         10   0.161  0.154  0.149   0.005  0.003  0.005  v254b
J2007-7730  2000-776  2008.11.28         36   0.095  0.102  0.093   0.005  0.006  0.006  v271b
J2008-8408  1956-842  2008.08.10         26   0.075  0.068  0.048   0.004  0.005  0.004  v271a
J2009-4849  2005-489  2008.11.28  Cal    10   0.580  0.507  0.317   0.023  0.044  0.016  v271b
J2009-4849  2005-489  2009.07.04          6   1.000  0.677  0.464   1.000  0.023  0.025  v271c
J2009-7134  2004-717  2008.08.10         26   0.088  0.096  0.083   0.004  0.007  0.005  v271a
J2015-6712  2010-673  2008.08.10         24   0.074  0.078  0.064   0.004  0.006  0.005  v271a
J2017-6824  2012-685  2008.08.10         26   0.118  0.129  0.100   0.004  0.010  0.006  v271a
J2019-5201  2015-521  2008.11.28         33   0.131  0.110  0.077   0.006  0.009  0.005  v271b
J2023-5812  2019-583  2009.07.04         24   0.133  0.115  0.083   0.005  0.004  0.006  v271c
J2027-4726  2024-476  2008.11.28         35   0.089  0.088  0.079   0.004  0.007  0.005  v271b
J2027-7007  2022-702  2008.08.10         22   0.139  0.148  0.093   0.006  0.011  0.006  v271a
J2029-5339  2025-538  2008.11.28         27   0.056  0.047  0.041   0.003  0.004  0.003  v271b
J2035+1056  2032+107  2008.02.05  Cal    10   0.278  0.288  0.255   0.008  0.007  0.008  v254b
J2035-6602  2031-662  2008.02.05         27   0.254  0.270  0.251   0.007  0.004  0.007  v254b
J2035-6846  2030-689  2008.08.10         26   0.274  0.285  0.252   0.011  0.027  0.012  v271a
J2035-6846  2030-689  2008.11.28         26   0.251  0.229  0.225   0.013  0.013  0.012  v271b
J2035-6846  2030-689  2009.07.04         20   0.510  0.454  0.499   0.017  0.016  0.022  v271c
J2035-6944  2030-699  2008.08.10         26   0.115  0.121  0.107   0.005  0.009  0.006  v271a
J2039-7206  2034-722  2008.08.10         26   0.160  0.180  0.149   0.007  0.012  0.008  v271a
J2039-8128  2030-816  2008.02.05         26   0.131  0.148  0.127   0.005  0.003  0.006  v254b
J2040-5735  2036-577  2008.02.05         22   0.203  0.233  0.164   0.006  0.004  0.006  v254b
J2041-7515  2035-754  2008.08.10         22   0.123  0.095  0.081   0.005  0.007  0.005  v271a
J2046-7400  2041-741  2008.08.10         26   0.150  0.152  0.122   0.006  0.010  0.007  v271a
J2049-4020  2045-405  2009.07.04         25   0.221  0.204  0.195   0.008  0.007  0.010  v271c
J2050-7622  2044-765  2008.08.10         26   0.100  0.103  0.092   0.005  0.007  0.006  v271a
J2052-5533  2048-557  2008.11.28         34   0.061  0.060  0.048   0.003  0.005  0.004  v271b
J2052-6523  2047-655  2008.02.05         26   0.208  0.193  0.132   0.006  0.003  0.005  v254b
J2053-6255  2048-631  2008.02.05         22   0.177  0.174  0.166   0.005  0.003  0.005  v254b
J2056-4714  2052-474  2008.08.10  Cal     6   1.309 -1.000  1.162   0.048 -1.000  0.058  v271a
J2056-5820  2052-585  2008.02.05         26   0.199  0.188  0.179   0.006  0.003  0.006  v254b
J2105-4848  2101-490  2008.11.28  Cal    36   0.406  0.388  0.320   0.016  0.030  0.016  v271b
J2105-7825  2059-786  2008.11.28         14   0.389  0.416  0.381   0.017  0.017  0.019  v271b
J2105-7825  2059-786  2009.07.04          6   0.070  0.644  0.683   0.003  0.015  0.021  v271c
J2108-6637  2104-668  2008.08.10         30   0.073  0.059  0.053   0.004  0.006  0.004  v271a
J2109-4110  2106-413  2009.07.04  Cal    16   1.125  1.068  0.883   0.036  0.042  0.039  v271c
J2114-6851  2109-690  2008.08.10         30   0.157  0.133  0.133   0.007  0.010  0.008  v271a
J2116-5527  2112-556  2008.02.05          3   1.000  0.318  0.306   1.000  0.005  0.007  v254b
J2116-5527  2112-556  2008.11.28         32   0.215  0.207  0.188   0.009  0.017  0.010  v271b
J2116-5527  2112-556  2009.07.04         30   0.375  0.336  0.353   0.013  0.012  0.016  v271c
J2116-8053  2109-811  2008.08.10         19   0.268  0.269  0.235   0.011  0.016  0.013  v271a
J2116-8053  2109-811  2008.11.28         28   0.222  0.181  0.164   0.012  0.010  0.010  v271b
J2121-6111  2117-614  2008.11.28          6   0.158 -1.000  0.119   0.007 -1.000  0.008  v271b
J2121-6111  2117-614  2009.07.04         30   0.393  0.410  0.292   0.015  0.013  0.015  v271c
J2124-8147  2117-820  2008.02.05         26   0.168  0.142  0.149   0.005  0.003  0.006  v254b
J2126-4605  2123-463  2008.11.28          9   0.348  0.303  0.220   0.015  0.026  0.012  v271b
J2130-4515  2127-454  2008.11.28         36   0.144  0.139  0.126   0.006  0.010  0.007  v271b
J2134-6513  2130-654  2008.08.10         29   0.073  0.056  0.047   0.004  0.005  0.004  v271a
J2135-5006  2131-503  2008.02.05          3   1.000  0.167  0.166   1.000  0.003  0.005  v254b
J2135-5006  2131-503  2008.11.28         35   0.152  0.141  0.128   0.006  0.011  0.007  v271b
J2135-6848  2131-690  2008.08.10         30   0.127  0.117  0.108   0.006  0.009  0.006  v271a
J2136-6335  2132-638  2008.02.05          6   0.177  0.232  0.211   0.006  0.004  0.006  v254b
J2136-6335  2132-638  2008.11.28         31   0.147  0.140  0.130   0.007  0.010  0.007  v271b
J2136-6335  2132-638  2009.07.04         30   0.239  0.215  0.227   0.009  0.007  0.011  v271c
J2141-6411  2137-644  2008.08.10         26   0.175  0.103  0.145   0.007  0.010  0.008  v271a
J2147-5526  2144-556  2008.02.05          8   0.116 -1.000  0.120   0.008 -1.000  0.006  v254b
J2147-5526  2144-556  2008.11.28         36   0.100  0.102  0.085   0.005  0.007  0.005  v271b
J2147-5526  2144-556  2009.07.04         30   0.172  0.166  0.158   0.007  0.006  0.009  v271c
J2147-7536  2142-758  2008.08.10          6   0.438 -1.000  0.233   0.016 -1.000  0.013  v271a
J2147-7536  2142-758  2008.11.28         16   0.260  0.216  0.166   0.016  0.011  0.010  v271b
J2147-7536  2142-758  2009.07.04         20   0.599  0.356  0.338   0.019  0.011  0.016  v271c
J2147-7812  2141-784  2008.08.10         26   0.212  0.143  0.171   0.007  0.009  0.009  v271a
J2150-6802  2146-682  2008.08.10         30   0.174  0.184  0.163   0.007  0.013  0.009  v271a
J2151-6409  2147-643  2008.08.10         26   0.106  0.040  0.097   0.005  0.006  0.006  v271a
J2157-7549  2153-760  2008.08.10         30   0.307  0.287  0.252   0.012  0.020  0.013  v271a
J2158-4719  2155-475  2008.11.28         36   0.092  0.089  0.076   0.004  0.007  0.005  v271b
J2200-5520  2157-555  2008.02.05         10   0.155  0.176  0.174   0.005  0.003  0.006  v254b
J2200-5520  2157-555  2008.11.28         36   0.125  0.121  0.105   0.005  0.009  0.006  v271b
J2200-5520  2157-555  2009.07.04         29   0.214  0.195  0.205   0.008  0.007  0.010  v271c
J2202-8338  2154-838  2008.02.05         22   0.337  0.311  0.251   0.008  0.007  0.007  v254b
J2203-6130  2200-617  2008.02.05         11   0.269 -1.000  0.241   0.008 -1.000  0.007  v254b
J2205-8653  2152-871  2008.02.05         22   0.150  0.158  0.168   0.004  0.005  0.006  v254b
J2206-7735  2201-778  2008.08.10         24   0.055  0.057  0.046   0.004  0.004  0.004  v271a
J2207-5346  2204-540  2008.08.10         10   0.692  0.603  0.497   0.025  0.041  0.024  v271a
J2207-5346  2204-540  2008.11.28         16   0.554  0.568  0.389   0.023  0.049  0.021  v271b
J2207-5346  2204-540  2009.07.04         10   1.185  0.958  0.699   0.037  0.033  0.032  v271c
J2207-5707  2204-573  2008.08.10         22   0.063  0.061  0.045   0.004  0.005  0.004  v271a
J2213-6330  2209-637  2008.02.05         18   0.178  0.168  0.171   0.005  0.003  0.006  v254b
J2215-6609  2212-664  2008.08.10         22   0.110  0.058  0.032   0.005  0.006  0.004  v271a
J2217+0220  2215+020  2008.02.05         10   0.101  0.091  0.094   0.007  0.002  0.007  v254b
J2217-7044  2213-709  2008.08.10         30   0.147  0.145  0.117   0.006  0.011  0.007  v271a
J2227-5219  2223-525  2008.02.05          9   0.131 -1.000  0.122   0.005 -1.000  0.006  v254b
J2227-5219  2223-525  2008.11.28         25   0.094  0.090  0.086   0.005  0.007  0.005  v271b
J2227-5219  2223-525  2009.07.04         30   0.159  0.152  0.148   0.006  0.005  0.008  v271c
J2229-6910  2225-694  2008.08.10         30   0.273  0.256  0.148   0.011  0.018  0.008  v271a
J2230-4416  2227-445  2009.07.04         30   0.460  0.393  0.433   0.017  0.014  0.019  v271c
J2230-6310  2226-634  2008.08.10         26   0.063  0.065  0.054   0.004  0.005  0.005  v271a
J2231-6231  2227-627  2008.02.05         15   0.231  0.225  0.216   0.006  0.004  0.006  v254b
J2235-4835  2232-488  2008.11.28         20   0.628  0.594  0.470   0.026  0.050  0.023  v271b
J2235-4835  2232-488  2009.07.04         10   1.644  1.366  1.374   0.052  0.047  0.057  v271c
J2239-5525  2235-556  2009.07.04         29   0.130  0.127  0.119   0.005  0.004  0.007  v271c
J2243-5656  2240-572  2009.07.04         30   0.138  0.137  0.131   0.006  0.004  0.008  v271c
J2246-5607  2243-563  2008.02.05         22   0.459  0.441  0.410   0.011  0.007  0.009  v254b
J2254-5926  2251-597  2008.02.05         16   0.237  0.229  0.211   0.006  0.004  0.006  v254b
J2256-6533  2253-658  2008.08.10         25   0.055  0.041  0.039   0.003  0.004  0.004  v271a
J2258-2758  2255-282  2008.02.05  Cal    10   1.409  1.578  1.400   0.030  0.025  0.026  v254b
J2258-2758  2255-282  2008.11.28  Cal    10   1.536  1.398  1.292   0.063  0.087  0.062  v271b
J2258-2758  2255-282  2009.07.04  Cal    10   2.339  1.990  2.421   0.082  0.069  0.097  v271c
J2258-7014  2255-705  2008.08.10         28   0.079  0.066  0.050   0.004  0.005  0.004  v271a
J2302-4533  2259-458  2008.11.28         13   0.037  0.032  0.029   0.003  0.003  0.003  v271b
J2303-5406  2300-543  2008.02.05         10   0.156  0.155  0.127   0.004  0.003  0.005  v254b
J2303-5406  2300-543  2008.11.28         32   0.090  0.103  0.080   0.005  0.009  0.005  v271b
J2303-5406  2300-543  2009.07.04         30   0.148  0.154  0.134   0.006  0.007  0.008  v271c
J2303-6807  2300-683  2008.08.10  Cal    15   0.856  0.831  0.793   0.031  0.059  0.040  v271a
J2303-6807  2300-683  2008.11.28  Cal    32   0.833  0.672  0.691   0.042  0.042  0.034  v271b
J2303-6807  2300-683  2009.07.04         20   1.616  1.477  1.567   0.055  0.051  0.066  v271c
J2306-6521  2303-656  2008.08.10         23   0.153  0.137  0.122   0.006  0.010  0.007  v271a
J2308-4557  2306-462  2008.11.28         33   0.119  0.097  0.101   0.005  0.007  0.006  v271b
J2312-6607  2309-663  2008.08.10         25   0.072  0.069  0.054   0.004  0.005  0.005  v271a
J2315-5018  2312-505  2008.02.05          6   0.370  0.385  0.384   0.008  0.006  0.008  v254b
J2315-5018  2312-505  2008.11.28         37   0.212  0.214  0.203   0.009  0.015  0.011  v271b
J2315-5018  2312-505  2009.07.04         30   0.411  0.409  0.418   0.015  0.015  0.018  v271c
J2316-3349  2314-340  2008.02.05  Cal    20   0.189  0.201  0.166   0.005  0.004  0.006  v254b
J2316-3349  2314-340  2008.11.28  Cal    10   0.148  0.132  0.112   0.007  0.008  0.007  v271b
J2316-3349  2314-340  2009.07.04  Cal    20   0.215  0.208  0.201   0.009  0.007  0.012  v271c
J2325-4800  2322-482  2008.11.28         36   0.122  0.090  0.077   0.006  0.007  0.005  v271b
J2327+0940  2325+093  2008.02.05  Cal    10   1.219  1.195  1.186   0.025  0.019  0.022  v254b
J2327-4510  2324-454  2008.11.28         35   0.102  0.069  0.078   0.005  0.005  0.005  v271b
J2327-6644  2324-670  2008.11.28         34   0.081  0.070  0.057   0.005  0.005  0.004  v271b
J2328-4035  2325-408  2009.07.04         30   0.289  0.268  0.273   0.011  0.010  0.013  v271c
J2329-4730  2326-477  2008.11.28         10   0.753  0.483  0.438   0.028  0.042  0.023  v271b
J2329-4955  2326-502  2008.11.28         35   0.217  0.198  0.176   0.009  0.014  0.010  v271b
J2334-5251  2332-531  2008.11.28         31   0.428  0.370  0.366   0.022  0.027  0.018  v271b
J2337-5216  2334-525  2008.02.05          9   0.108  0.208  0.125   0.004  0.004  0.005  v254b
J2337-5216  2334-525  2008.11.28         24   0.086  0.108  0.086   0.006  0.007  0.005  v271b
J2337-5901  2334-592  2009.07.04         30   0.158  0.160  0.166   0.006  0.006  0.009  v271c
J2343-5626  2340-567  2008.11.28         17   0.020  0.016  0.017   0.002  0.002  0.001  v271b
J2343-7038  2340-709  2008.08.10         24   0.083  0.090  0.074   0.004  0.006  0.005  v271a
J2347-4946  2345-500  2008.11.28         37   0.286  0.243  0.240   0.012  0.017  0.013  v271b
J2347-5110  2344-514  2009.07.04         10   0.347  0.279  0.278   0.011  0.010  0.015  v271c
J2349-4932  2346-498  2008.11.28         41   0.207  0.211  0.194   0.010  0.015  0.010  v271b
J2356-6820  2353-686  2008.08.10         10   0.600  0.550  0.527   0.022  0.038  0.027  v271a
J2356-6820  2353-686  2008.11.28  Cal    36   0.510  0.435  0.418   0.027  0.025  0.022  v271b
J2356-6820  2353-686  2009.07.04         29   0.800  0.820  0.856   0.024  0.029  0.035  v271c
J2357-4838  2354-489  2008.11.28         38   0.180  0.141  0.142   0.008  0.011  0.008  v271b
J2357-5311  2355-534  2008.08.10         10   1.390  1.385  1.021   0.053  0.133  0.051  v271a
J2357-5311  2355-534  2009.07.04         10   2.514  2.068  2.050   0.080  0.071  0.084  v271c
J2358-4555  2355-462  2008.11.28         39   0.178  0.150  0.159   0.008  0.011  0.009  v271b
J2359-3133  2357-318  2008.02.05  Cal    20   0.684  0.694  0.647   0.014  0.011  0.013  v254b


==> lcs1_tab2.txt <==
J0011-8443 0009-850  00 11 45.90267 -84 43 20.0096   46.15   3.13  -0.228     30   0.162  0.165  0.180   0.005  0.005  0.006
J0028-7045 0026-710  00 28 41.56281 -70 45 15.9267    7.12   1.72   0.006     40   0.092  0.086  0.081   0.005  0.006  0.005
J0030-4224 0027-426  00 30 17.49264 -42 24 46.4827    2.09   1.49  -0.036     37   0.312  0.290  0.256   0.011  0.010  0.011
J0033-4236 0031-428  00 33 47.94145 -42 36 14.0676    3.79   2.25  -0.012     37   0.132  0.135  0.143   0.005  0.005  0.008
J0034-4116 0031-415  00 34 04.40893 -41 16 19.4729    7.18   3.66   0.089     25   0.053  0.045  0.039   0.003  0.002  0.004
J0040-4253 0038-431  00 40 32.51473 -42 53 11.3916    4.58   2.84   0.057     35   0.068  0.058  0.067   0.003  0.002  0.007
J0042-4030 0039-407  00 42 01.22481 -40 30 39.7419    3.47   2.06   0.013     33   0.255  0.253  0.276   0.010  0.011  0.013
J0042-4333 0040-438  00 42 24.86725 -43 33 39.8164    3.94   2.32   0.002     37   0.165  0.113  0.126   0.005  0.005  0.008
J0044-8422 0044-846  00 44 26.68719 -84 22 39.9895   44.04   2.95  -0.237     30   0.278  0.255  0.234   0.007  0.006  0.007
J0047-7530 0046-757  00 47 40.81228 -75 30 11.3640    6.44   1.47  -0.631     41   0.139  0.118  0.078   0.006  0.008  0.006
J0049-4457 0046-452  00 49 16.62412 -44 57 11.1658    3.74   2.10  -0.005     37   0.244  0.215  0.207   0.009  0.006  0.011
J0054-7534 0052-758  00 54 05.81337 -75 34 03.6325    6.32   1.49  -0.803     44   0.094  0.087  0.080   0.004  0.007  0.006
J0056-4451 0054-451  00 56 45.85310 -44 51 02.1424    4.05   2.28   0.013     37   0.139  0.121  0.117   0.005  0.006  0.007
J0058-5219 0056-525  00 58 55.89967 -52 19 27.8311    4.22   1.68   0.122     37   0.141  0.125  0.131   0.006  0.009  0.007
J0101-6233 0059-628  01 01 14.96878 -62 33 06.3361    9.48   4.01  -0.232     26   0.131  0.122  0.133   0.005  0.002  0.005
J0102-5637 0100-568  01 02 10.45351 -56 37 04.4807    4.69   2.10   0.011     41   0.133  0.129  0.136   0.005  0.004  0.008
J0102-8012 0101-804  01 02 14.91169 -80 12 39.4316   19.92   2.67  -0.536     30   0.236  0.222  0.220   0.006  0.005  0.006
J0102-7546 0100-760  01 02 18.66044 -75 46 51.7294   14.98   1.88   0.011     33   0.311  0.312  0.325   0.011  0.012  0.015
J0103-4549 0101-460  01 03 26.23150 -45 49 01.3801    4.06   1.89   0.050     37   0.091  0.081  0.074   0.005  0.006  0.005
J0103-6439 0101-649  01 03 33.74178 -64 39 07.6842    9.65   3.98  -0.192     26   0.174  0.166  0.140   0.005  0.003  0.005
J0110-6315 0108-635  01 10 16.72027 -63 15 56.3530    5.86   2.03  -0.019     39   0.167  0.164  0.153   0.006  0.005  0.009
J0116-7905 0115-793  01 16 23.48023 -79 05 54.7484    8.91   1.57  -0.710     41   0.092  0.094  0.076   0.004  0.006  0.005
J0118-4102 0116-413  01 18 45.27629 -41 02 30.7484    3.98   2.29   0.006     37   0.115  0.107  0.089   0.005  0.004  0.007
J0119-5357 0117-542  01 19 50.44553 -53 57 17.8872    7.00   3.49  -0.232     30   0.158  0.120  0.113   0.005  0.002  0.005
J0131-7916 0131-795  01 31 48.82281 -79 16 17.4855    8.43   1.20  -0.772     43   0.189  0.192  0.183   0.008  0.012  0.010
J0136-4044 0133-410  01 36 02.85627 -40 44 50.2969    3.37   2.08   0.066     33   0.185  0.190  0.203   0.007  0.008  0.010
J0146-5202 0144-522  01 46 48.58131 -52 02 33.6463    5.69   3.37  -0.296     26   0.120  0.045  0.105   0.004  0.002  0.005
J0154-5107 0152-513  01 54 19.69514 -51 07 51.7278    6.18   3.29  -0.244     24   0.236  0.014  0.180   0.006  0.002  0.006
J0156-5439 0155-549  01 56 49.71203 -54 39 48.5000    4.96   2.62  -0.633     30   0.354  0.322  0.224   0.009  0.005  0.006
J0157-4614 0155-464  01 57 51.11572 -46 14 23.2611    3.60   1.67   0.118     37   0.159  0.140  0.133   0.007  0.010  0.007
J0159-7231 0158-727  01 59 34.40132 -72 31 45.4335    8.14   1.75   0.012     49   0.062  0.054  0.049   0.004  0.004  0.004
J0200-4010 0158-404  02 00 11.83858 -40 10 58.3057    3.53   2.27   0.087     35   0.142  0.123  0.123   0.005  0.005  0.008
J0201-6638 0159-668  02 01 07.74497 -66 38 12.6676    8.45   2.01  -0.053     37   0.272  0.261  0.243   0.010  0.008  0.012
J0206-6143 0205-619  02 06 40.00332 -61 43 32.2068    5.93   2.29   0.142     41   0.159  0.148  0.131   0.006  0.005  0.008
J0208-6216 0206-625  02 08 01.17116 -62 16 35.5348    5.45   1.80  -0.011     47   0.190  0.182  0.191   0.007  0.006  0.010
J0214-7027 0213-706  02 14 04.46983 -70 27 06.1965    6.22   1.45   0.048     50   0.122  0.118  0.115   0.007  0.007  0.007
J0214-6149 0212-620  02 14 16.20457 -61 49 33.6600    4.62   1.63   0.127     50   0.551  0.536  0.596   0.019  0.017  0.023
J0219-6806 0218-683  02 19 41.72787 -68 06 18.2413    9.35   2.21   0.027     37   0.212  0.186  0.182   0.008  0.006  0.009
J0223-5347 0221-540  02 23 30.87439 -53 47 39.9018    4.87   2.99  -0.441     26   0.260  0.252  0.237   0.007  0.004  0.006
J0228-5546 0226-559  02 28 21.59838 -55 46 03.2800    2.65   0.91   0.442     26   0.236  0.229  0.190   0.006  0.004  0.006
J0229-5403 0227-542  02 29 12.78544 -54 03 24.0331    4.86   2.92  -0.460     26   0.332  0.332  0.300   0.008  0.005  0.007
J0231-4746 0229-479  02 31 11.80361 -47 46 11.5823    3.50   1.84   0.037     37   0.433  0.391  0.451   0.016  0.014  0.019
J0231-5841 0229-589  02 31 16.93220 -58 41 06.7608    5.92   3.17  -0.431     26   0.140  0.140  0.111   0.005  0.003  0.005
J0246-4651 0244-470  02 46 00.11796 -46 51 17.2317    3.36   1.73   0.098     50   0.329  0.313  0.330   0.013  0.010  0.015
J0251-6000 0250-602  02 51 26.24667 -60 00 06.2476    6.14   3.17  -0.473     25   0.161  0.158  0.139   0.005  0.003  0.005
J0252-7104 0252-712  02 52 46.15240 -71 04 35.2565   13.17   6.53  -0.150     15   0.285  0.171  0.025   0.012  0.005  0.003
J0253-7513 0253-754  02 53 10.88082 -75 13 16.6850    9.24   1.91  -0.137     38   0.181  0.151  0.105   0.009  0.009  0.007
J0258-5052 0257-510  02 58 38.74795 -50 52 04.3837    4.91   3.41  -0.118     23   0.224  0.204  0.175   0.006  0.004  0.006
J0301-7156 0301-721  03 01 38.44530 -71 56 34.4018    5.39   1.42   0.674     43   0.239  0.226  0.206   0.012  0.013  0.011
J0303-7914 0305-794  03 03 20.90182 -79 14 56.5164   14.82   2.11  -0.104     38   0.074  0.077  0.060   0.004  0.005  0.005
J0303-6458 0303-651  03 03 50.55166 -64 58 54.6825    7.14   2.35  -0.094     38   0.051  0.057  0.050   0.004  0.004  0.005
J0304-7007 0303-703  03 04 18.24179 -70 07 41.1288    7.49   2.04  -0.176     38   0.097  0.106  0.091   0.006  0.006  0.006
J0304-4333 0302-437  03 04 29.20219 -43 33 16.0281    2.18   1.65   0.415     39   0.166  0.180  0.180   0.006  0.006  0.009
J0307-4857 0305-491  03 07 34.19266 -48 57 11.5335    3.84   1.95   0.056     39   0.243  0.242  0.235   0.009  0.009  0.011
J0312-5541 0310-558  03 12 07.21302 -55 41 34.8163    5.69   3.52  -0.436     21   0.158  0.160  0.134   0.005  0.003  0.005
J0314-6548 0313-659  03 14 22.44510 -65 48 24.6961    5.56   1.86  -0.173     38   0.179  0.189  0.158   0.009  0.011  0.009
J0318-5650 0317-570  03 18 57.80337 -56 50 37.4717    5.57   2.28   0.328     28   0.126 -1.000  0.071   0.006 -1.000  0.006
J0323-6026 0322-606  03 23 08.45901 -60 26 31.7352    6.50   3.18  -0.502     26   0.182  0.180  0.151   0.006  0.003  0.005
J0324-7320 0324-735  03 24 03.81853 -73 20 47.2705    8.34   1.90  -0.228     38   0.128  0.132  0.124   0.007  0.008  0.008
J0330-4014 0329-404  03 30 51.10399 -40 14 16.5959    2.02   1.40   0.423     39   0.407  0.321  0.283   0.014  0.012  0.013
J0332-7249 0333-729  03 32 42.99968 -72 49 04.5230   10.75   2.21   0.010     36   0.169  0.177  0.168   0.006  0.007  0.009
J0340-6703 0340-672  03 40 28.24119 -67 03 16.5023    4.90   1.86   0.160     39   0.119  0.123  0.099   0.007  0.008  0.006
J0341-5954 0340-600  03 41 21.61456 -59 54 08.9097    5.26   2.09   0.072     38   0.076  0.078  0.055   0.004  0.006  0.005
J0351-5142 0350-518  03 51 28.22900 -51 42 55.4852    4.43   2.09   0.048     43   0.185  0.178  0.170   0.007  0.006  0.009
J0357-4625 0355-465  03 57 28.71668 -46 25 43.2359    3.92   2.15   0.044     50   0.115  0.107  0.098   0.005  0.005  0.007
J0411-5149 0410-519  04 11 37.15006 -51 49 23.3489    4.63   2.26   0.049     37   0.194  0.171  0.140   0.007  0.008  0.008
J0412-8335 0419-837  04 12 39.77308 -83 35 21.2062   20.02   2.00  -0.082     40   0.074  0.072  0.063   0.005  0.005  0.005
J0412-4604 0411-462  04 12 50.29957 -46 04 49.6380    4.43   2.38   0.118     33   0.153  0.156  0.142   0.006  0.005  0.008
J0415-4737 0414-477  04 15 54.25523 -47 37 35.4109    4.37   2.25   0.139     32   0.179  0.163  0.161   0.007  0.005  0.009
J0415-4637 0414-467  04 15 58.68851 -46 37 49.2747    4.36   2.41   0.151     32   0.234  0.219  0.147   0.009  0.007  0.009
J0421-4818 0420-484  04 21 27.48177 -48 18 05.1806    4.29   2.27   0.065     33   0.147  0.158  0.137   0.006  0.005  0.008
J0425-5331 0423-536  04 25 04.27303 -53 31 58.2600    4.66   2.12   0.120     33   0.180  0.188  0.173   0.007  0.006  0.009
J0425-6646 0424-668  04 25 06.76626 -66 46 50.2661    5.08   1.32  -0.092     48   0.164  0.152  0.140   0.007  0.009  0.007
J0428-5005 0427-502  04 28 42.63223 -50 05 34.2952    4.10   2.00   0.092     33   0.356  0.352  0.354   0.013  0.012  0.016
J0430-6132 0429-616  04 30 22.01023 -61 32 00.6721    3.59   2.04  -0.144     33   0.102  0.102  0.077   0.005  0.010  0.005
J0431-6406 0431-642  04 31 28.10274 -64 06 31.3682    4.78   1.45  -0.071     47   0.119  0.106  0.089   0.006  0.007  0.006
J0433-6030 0432-606  04 33 34.10844 -60 30 13.7697    2.98   0.83   0.445     28   0.196  0.198  0.159   0.008  0.019  0.008
J0434-4355 0432-440  04 34 03.21386 -43 55 47.7676    4.09   2.43   0.098     33   0.140  0.129  0.103   0.005  0.004  0.007
J0440-6952 0441-699  04 40 47.75743 -69 52 18.0881    4.49   1.11  -0.626     52   0.255  0.237  0.223   0.013  0.016  0.011
J0441-5154 0440-520  04 41 58.27735 -51 54 54.1699    4.41   2.12   0.162     32   0.305  0.299  0.263   0.011  0.010  0.012
J0449-6106 0448-611  04 49 24.36344 -61 06 26.8437    5.46   2.21   0.388     28   0.122  0.110  0.092   0.005  0.011  0.006
J0449-4809 0448-482  04 49 39.59009 -48 09 40.7109    4.04   2.17   0.179     32   0.219  0.204  0.226   0.008  0.007  0.011
J0451-4428 0449-445  04 51 24.65627 -44 28 50.8985    4.29   2.63   0.041     32   0.111  0.098  0.113   0.005  0.003  0.007
J0451-4653 0450-469  04 51 53.34511 -46 53 19.8890    5.88   2.59   0.011     26   0.118  0.108  0.086   0.005  0.004  0.006
J0452-8535 0504-856  04 52 34.29786 -85 35 18.2446   26.40   1.59  -0.093     42   0.184  0.162  0.129   0.010  0.009  0.008
J0456-4041 0454-407  04 56 32.31412 -40 41 22.3558    3.56   2.20   0.104     39   0.207  0.206  0.205   0.008  0.008  0.010
J0505-7914 0508-793  05 05 43.17317 -79 14 38.9954   12.21   1.76  -0.025     38   0.109  0.110  0.098   0.006  0.007  0.006
J0507-6104 0507-611  05 07 54.67104 -61 04 43.1165    4.97   1.99   0.445     26   0.344  0.352  0.324   0.013  0.034  0.016
J0510-8419 0518-843  05 10 11.62513 -84 19 28.5199   26.41   2.03   0.004     38   0.069  0.070  0.066   0.004  0.005  0.005
J0514-4554 0513-459  05 14 43.95966 -45 54 35.5721    3.81   2.10   0.122     39   0.243  0.236  0.229   0.009  0.008  0.011
J0515-4556 0514-459  05 15 45.25018 -45 56 43.1982    2.33   1.69  -0.040     39   0.879  0.807  0.753   0.031  0.027  0.033
J0518-6935 0518-696  05 18 32.58619 -69 35 21.3612    9.48   2.82   0.220     34   0.063  0.052  0.033   0.004  0.004  0.004
J0519-4546 0518-458  05 19 49.72288 -45 46 43.8534    3.09   1.55   0.142     78   0.924  0.792  0.608   0.032  0.028  0.026
J0524-5658 0523-570  05 24 40.24439 -56 58 51.5597    4.64   2.25   0.294     28   0.085  0.132  0.092   0.004  0.013  0.006
J0525-5725 0525-574  05 25 58.56950 -57 25 07.9087    5.05   2.59   0.259     28   0.108  0.093  0.060   0.004  0.009  0.005
J0529-7625 0531-764  05 29 16.78447 -76 25 11.2482   10.56   1.90   0.000     33   0.104  0.105  0.097   0.006  0.005  0.006
J0533-7216 0534-723  05 33 44.71065 -72 16 24.3125    9.76   2.25  -0.001     29   0.065  0.065  0.059   0.004  0.004  0.005
J0539-5612 0538-562  05 39 42.39309 -56 12 49.9689    4.62   2.43   0.356     26   0.105  0.102  0.090   0.005  0.007  0.006
J0540-5418 0539-543  05 40 45.84863 -54 18 22.0980    3.99   2.02   0.394     28   0.414  0.427  0.384   0.016  0.028  0.018
J0546-6415 0546-642  05 46 41.83852 -64 15 21.9331    4.64   1.34  -0.131     48   0.136  0.132  0.127   0.007  0.009  0.007
J0549-5246 0548-527  05 49 43.80568 -52 46 25.9644    4.04   2.21   0.193     33   0.132  0.116  0.104   0.006  0.010  0.006
J0558-5029 0556-504  05 58 11.68483 -50 29 48.7565    3.72   2.05   0.292     33   0.170  0.161  0.143   0.007  0.011  0.008
J0558-7459 0600-749  05 58 46.04086 -74 59 05.2043    9.15   1.95   0.070     33   0.148  0.141  0.128   0.006  0.009  0.007
J0602-5724 0601-573  06 02 09.37276 -57 24 03.1871    5.07   2.52   0.198     32   0.071  0.051  0.059   0.004  0.006  0.005
J0606-4729 0605-474  06 06 35.73340 -47 29 54.8433    3.33   1.64  -0.088     50   0.082  0.070  0.060   0.004  0.006  0.005
J0607-6031 0607-605  06 07 55.08633 -60 31 51.9931    4.70   2.00   0.291     33   0.206  0.230  0.221   0.009  0.017  0.011
J0608-5456 0607-549  06 08 49.05938 -54 56 42.8832    4.04   1.99   0.290     33   0.237  0.205  0.200   0.009  0.015  0.010
J0610-6058 0609-609  06 10 30.29578 -60 58 37.7615    4.47   1.52  -0.091     50   0.081  0.074  0.066   0.005  0.005  0.005
J0618-7843 0621-786  06 18 30.15872 -78 43 02.1410    7.50   0.72   0.326     28   0.203  0.203  0.178   0.011  0.008  0.009
J0620-6107 0619-611  06 20 05.18933 -61 07 31.8887    5.02   2.14   0.229     33   0.142  0.136  0.102   0.006  0.011  0.006
J0621-4651 0619-468  06 21 19.43480 -46 49 58.4396   24.41   6.25  -0.559     15   0.052  0.027 -1.000   0.003  0.002 -1.000
J0621-5241 0620-526  06 21 43.30335 -52 41 33.2961    4.23   2.36   0.202     33   0.078  0.078  0.068   0.004  0.006  0.005
J0623-6436 0622-645  06 23 07.69656 -64 36 20.7232    4.53   1.20  -0.084     50   0.338  0.309  0.282   0.016  0.020  0.014
J0625-6020 0624-603  06 25 24.28873 -60 20 29.5063    5.58   2.11   0.062     32   0.204  0.184  0.155   0.008  0.014  0.007
J0625-5438 0624-546  06 25 52.23060 -54 38 50.7033    3.91   1.96   0.264     33   0.246  0.239  0.237   0.010  0.018  0.012
J0642-6150 0642-617  06 42 46.99932 -61 50 08.6742    5.75   2.04   0.133     29   0.117  0.111  0.103   0.005  0.008  0.006
J0644-6712 0644-671  06 44 28.04365 -67 12 57.3593    5.95   1.68   0.143     33   0.268  0.279  0.248   0.014  0.017  0.012
J0649-5920 0648-592  06 49 29.48666 -59 20 34.0571    5.52   2.22   0.179     29   0.100  0.094  0.090   0.005  0.007  0.006
J0652-5751 0651-577  06 52 43.59667 -57 51 19.6892    6.81   3.03   0.090     28   0.040  0.036  0.034   0.004  0.004  0.004
J0658-5840 0657-586  06 58 13.77864 -58 40 27.5679    5.37   2.17   0.170     29   0.101  0.094  0.089   0.005  0.007  0.006
J0700-6610 0700-661  07 00 31.25304 -66 10 45.2329    9.04   2.17  -0.139     30   0.168  0.164  0.135   0.004  0.003  0.005
J0701-4634 0700-465  07 01 34.54641 -46 34 36.6249    3.31   1.95   0.027     34   0.484  0.471  0.420   0.017  0.014  0.018
J0705-6500 0705-649  07 05 26.05246 -65 00 43.4848    7.43   2.36   0.100     29   0.074  0.067  0.064   0.004  0.006  0.005
J0715-6829 0715-684  07 15 09.49836 -68 29 58.2337    9.92   2.13  -0.115     30   0.212  0.211  0.194   0.005  0.004  0.006
J0715-6627 0715-663  07 15 12.98524 -66 27 52.0071   18.74   5.12   0.015     18   0.062  0.032  0.033   0.004  0.004  0.004
J0716-6240 0716-625  07 16 33.68933 -62 40 26.7577    8.07   2.06  -0.054     30   0.166  0.166  0.152   0.004  0.003  0.005
J0719-6218 0718-622  07 19 04.47431 -62 18 02.4471    7.99   2.04  -0.049     30   0.208  0.194  0.170   0.005  0.003  0.005
J0719-5228 0718-523  07 19 14.29192 -52 28 32.5055    3.73   1.45  -0.140     67   0.070  0.060  0.052   0.004  0.005  0.004
J0723-8247 0729-826  07 23 39.40586 -82 47 41.0908   26.01   1.95   0.163     30   0.085  0.078  0.074   0.005  0.005  0.005
J0726-4728 0725-473  07 26 26.24006 -47 28 53.3633    3.34   1.38  -0.229     37   0.170  0.149  0.130   0.007  0.010  0.007
J0728-4745 0726-476  07 28 23.51368 -47 45 17.0245    3.22   1.24  -0.177     47   0.200  0.179  0.144   0.008  0.013  0.008
J0732-4640 0731-465  07 32 44.30848 -46 40 17.2085    3.13   1.36  -0.242     37   0.231  0.199  0.142   0.010  0.013  0.008
J0734-7711 0736-770  07 34 43.41919 -77 11 13.4880   11.60   1.43   0.160     38   0.227  0.226  0.230   0.007  0.012  0.012
J0741-4709 0740-470  07 41 45.24545 -47 09 25.9977    3.14   1.23  -0.238     37   0.198  0.164  0.154   0.008  0.012  0.008
J0743-5619 0742-562  07 43 20.48419 -56 19 32.9633    7.03   1.92   0.098     30   0.493  0.489  0.427   0.010  0.008  0.009
J0746-5618 0745-561  07 46 58.22478 -56 18 32.5318    7.94   3.43  -0.102     27   0.018  0.015  0.015   0.001  0.002  0.002
J0748-5258 0746-528  07 48 12.67198 -52 58 31.7640    6.69   2.00   0.111     30   0.241  0.236  0.181   0.006  0.004  0.005
J0806-6101 0805-608  08 06 49.30252 -61 01 29.9652    8.31   2.05   0.112     30   0.195  0.193  0.167   0.005  0.003  0.005
J0812-7420 0813-741  08 12 30.97324 -74 20 13.4302   16.86   3.51   0.070     18   0.026  0.025  0.027   0.003  0.002  0.003
J0817-4809 0815-479  08 17 11.24621 -48 09 20.0238    3.49   1.39  -0.150     47   0.094  0.093  0.073   0.004  0.007  0.005
J0820-5705 0819-569  08 20 58.76330 -57 05 33.4013    8.25   3.41   0.095     34   0.013  0.014  0.012   0.002  0.002  0.001
J0823-4501 0821-448  08 23 26.85410 -45 01 45.7826    3.63   1.53  -0.135     48   0.066  0.058  0.053   0.004  0.004  0.004
J0832-4846 0830-486  08 32 13.00468 -48 46 54.7551    3.98   1.68  -0.128     47   0.078  0.069  0.044   0.004  0.005  0.004
J0833-7305 0834-729  08 33 43.14144 -73 05 26.2044    7.37   1.41  -0.038     50   0.112  0.087  0.080   0.005  0.006  0.005
J0835-5953 0834-597  08 35 29.02204 -59 53 10.9198    8.21   2.18   0.268     30   0.185  0.177  0.172   0.005  0.003  0.005
J0842-6053 0841-607  08 42 26.56101 -60 53 50.4044    7.86   2.10   0.295     30   0.290  0.280  0.223   0.007  0.005  0.006
J0845-5458 0843-547  08 45 02.48216 -54 58 08.5449    6.96   2.02   0.315     30   0.575  0.517  0.426   0.012  0.008  0.009
J0845-6527 0844-652  08 45 11.33544 -65 27 23.1654    8.21   1.94   0.221     30   0.288  0.288  0.260   0.007  0.005  0.006
J0845-5555 0844-557  08 45 49.67921 -55 55 26.7467    6.19   1.89   0.289     30   0.335  0.330  0.298   0.007  0.005  0.007
J0849-5905 0848-588  08 49 14.87655 -59 05 00.7767    6.62   1.92   0.252     30   0.450  0.363  0.207   0.009  0.006  0.006
J0851-5228 0850-522  08 51 55.84860 -52 28 12.7847    5.46   1.87   0.331     30   0.308  0.298  0.254   0.007  0.005  0.006
J0851-5441 0850-545  08 51 57.93078 -54 41 33.7599    8.77   2.94   0.121     25   0.048  0.047  0.044   0.003  0.002  0.004
J0852-5755 0851-577  08 52 38.72534 -57 55 29.8132    6.22   1.86   0.276     30   0.395  0.385  0.356   0.009  0.006  0.008
J0855-7149 0855-716  08 55 11.76989 -71 49 06.4571    4.70   0.62   0.160     33   0.194  0.192  0.113   0.010  0.013  0.006
J0857-7719 0858-771  08 57 42.62745 -77 19 31.8249   11.48   1.72  -0.144     42   0.065  0.061  0.058   0.004  0.004  0.004
J0901-6636 0900-664  09 01 15.50953 -66 36 33.2595    6.01   1.81   0.221     33   0.114  0.119  0.110   0.005  0.007  0.006
J0909-7445 0909-745  09 09 20.94498 -74 45 08.1478    9.16   1.77   0.281     33   0.124  0.121  0.111   0.006  0.007  0.006
J0919-5340 0918-534  09 19 44.03890 -53 40 06.4446    4.09   1.96   0.173     24   0.516 -1.000  0.468   0.030 -1.000  0.020
J0921-8209 0924-819  09 21 42.69727 -82 09 36.2200   24.41   1.94  -0.160     30   0.131  0.127  0.116   0.004  0.003  0.005
J0923-6648 0922-665  09 23 47.52144 -66 48 37.1309    8.98   1.97   0.185     30   0.159  0.152  0.138   0.004  0.003  0.005
J0931-6229 0930-622  09 31 27.56030 -62 29 35.6578    6.30   2.43   0.531     22   0.131  0.126  0.079   0.006  0.012  0.006
J0932-6419 0931-640  09 32 16.08028 -64 19 17.4321   11.52   3.91   0.526     15   0.038  0.041  0.032   0.002  0.004  0.004
J0938-6556 0937-657  09 38 41.84705 -65 56 13.3116    5.82   1.89   0.228     34   0.129  0.132  0.122   0.006  0.010  0.007
J0940-6107 0939-608  09 40 47.35921 -61 07 28.3796    4.15   1.49   0.162     66   0.216  0.203  0.164   0.008  0.012  0.009
J0942-7731 0942-772  09 42 42.75220 -77 31 11.8475   10.81   1.49  -0.020     50   0.079  0.079  0.073   0.004  0.005  0.005
J0953-6924 0952-691  09 53 20.50192 -69 24 24.6268    7.75   2.38   0.093     29   0.084  0.083  0.066   0.004  0.008  0.005
J1002-7008 1001-698  10 02 21.76075 -70 08 16.2441    7.44   2.09   0.173     29   0.101  0.096  0.093   0.005  0.009  0.006
J1007-5356 1005-536  10 07 21.28815 -53 56 41.6724    4.85   3.03   0.160     28   0.090  0.079  0.036   0.005  0.005  0.004
J1017-5224 1015-521  10 17 17.33920 -52 24 47.3630    4.01   1.99   0.232     32   0.154  0.121  0.108   0.008  0.008  0.007
J1019-6047 1018-605  10 19 53.50256 -60 47 48.3392    4.12   1.60   0.061     61   0.181  0.189  0.164   0.007  0.009  0.009
J1028-6441 1026-644  10 28 03.54980 -64 41 16.2182    4.26   1.12   0.076    109   0.109  0.090  0.093   0.006  0.006  0.007
J1036-5047 1034-505  10 36 43.97307 -50 47 43.3254    4.56   2.55   0.209     26   0.053  0.056  0.053   0.004  0.005  0.004
J1038-5311 1036-529  10 38 40.65663 -53 11 43.2686    3.94   1.96  -0.041     36   1.510  1.283  1.235   0.048  0.045  0.049
J1041-6431 1039-642  10 41 17.24626 -64 31 02.0401   10.09   3.03   0.013     30   0.112  0.111  0.104   0.004  0.002  0.005
J1041-4740 1039-474  10 41 44.64947 -47 40 00.0641    3.44   1.91  -0.120     39   1.416  1.114  0.950   0.044  0.039  0.041
J1048-4639 1046-463  10 48 18.00845 -46 39 17.4576    3.49   1.27   0.103     31   0.197  0.175  0.136   0.008  0.012  0.007
J1050-7254 1049-726  10 50 45.24979 -72 54 32.3103    4.97   0.63   0.272     33   0.101  0.101  0.099   0.005  0.006  0.006
J1050-4719 1048-470  10 50 53.40334 -47 19 04.5545    3.55   2.05  -0.094     39   0.600  0.435  0.295   0.019  0.015  0.014
J1051-5344 1049-534  10 51 09.09981 -53 44 46.5397    3.93   1.91  -0.040     39   0.935  0.756  0.705   0.029  0.026  0.029
J1053-5546 1051-555  10 53 51.61876 -55 46 50.1764    7.99   2.85   0.150     30   0.209  0.184  0.185   0.005  0.003  0.005
J1055-5413 1053-539  10 55 17.20816 -54 13 31.6394    7.80   2.94   0.137     30   0.143  0.141  0.129   0.004  0.003  0.005
J1100-4249 1058-425  11 00 50.31787 -42 49 13.2993    3.50   2.18  -0.096     37   0.157  0.166  0.153   0.006  0.006  0.009
J1101-6325 1059-631  11 01 54.37912 -63 25 22.5975    8.94   2.90   0.122     28   1.082  1.051  0.984   0.022  0.017  0.017
J1102-4404 1059-438  11 02 04.83613 -44 04 22.8403    2.15   1.35  -0.035     39   0.297  0.252  0.251   0.010  0.009  0.012
J1103-5626 1101-561  11 03 15.38502 -56 26 35.5514    5.02   2.29  -0.052     39   0.127  0.103  0.095   0.005  0.004  0.007
J1108-4329 1106-432  11 08 32.21090 -43 29 40.0945    3.50   2.11  -0.094     39   0.210  0.176  0.172   0.007  0.006  0.009
J1109-4815 1107-479  11 09 18.86421 -48 15 19.2669    3.96   1.63   0.113     31   0.081  0.066  0.061   0.004  0.005  0.004
J1123-6417 1121-640  11 23 19.41573 -64 17 36.1959    9.06   2.82   0.036     30   0.183  0.179  0.144   0.005  0.003  0.005
J1123-5334 1121-532  11 23 54.33144 -53 34 17.1328    4.57   2.24  -0.050     39   0.123  0.104  0.107   0.005  0.004  0.007
J1132-5606 1129-558  11 32 16.41525 -56 06 44.7309    7.94   2.88   0.191     30   0.298  0.247  0.206   0.007  0.004  0.006
J1136-6827 1133-681  11 36 02.09920 -68 27 05.8189    9.18   2.43  -0.113     30   0.524  0.471  0.431   0.011  0.008  0.009
J1145-4836 1143-483  11 45 31.04249 -48 36 10.0455    3.83   1.46   0.216     31   0.132  0.121  0.107   0.006  0.009  0.006
J1147-6753 1145-676  11 47 33.40066 -67 53 41.7660    9.32   2.60  -0.095     30   0.534  0.507  0.448   0.011  0.008  0.009
J1148-6745 1145-674  11 48 18.14694 -67 45 38.5828   11.30   3.80  -0.147     22   0.142  0.114  0.036   0.004  0.002  0.004
J1150-5416 1148-540  11 50 33.95555 -54 16 42.3382    7.28   2.80   0.179     30   0.207  0.203  0.191   0.005  0.004  0.005
J1152-8344 1150-834  11 52 53.22324 -83 44 09.4358   29.40   2.43  -0.377     30   0.293  0.287  0.278   0.007  0.006  0.007
J1154-6542 1151-654  11 54 15.04883 -65 42 16.3770    9.30   2.77  -0.092     30   0.145  0.143  0.129   0.004  0.003  0.005
J1201-5150 1159-515  12 01 43.27308 -51 50 34.4753    3.72   1.38   0.186     45   0.142  0.136  0.116   0.007  0.010  0.006
J1204-5055 1202-506  12 04 58.99318 -50 55 56.6265    3.86   1.45   0.203     41   0.088  0.088  0.084   0.005  0.007  0.005
J1207-4734 1204-473  12 07 24.07101 -47 34 53.9975    3.45   1.41   0.198     45   0.138  0.130  0.107   0.007  0.010  0.006
J1208-7809 1205-778  12 08 18.35522 -78 09 48.6142   10.97   1.57   0.222     44   0.122  0.106  0.096   0.006  0.006  0.006
J1218-4600 1215-457  12 18 06.25070 -46 00 28.9909    3.64   1.81  -0.141     51   0.801  0.465  0.137   0.024  0.016  0.008
J1221-4559 1219-457  12 21 46.76446 -45 59 06.3919    3.40   1.47   0.306     35   0.160  0.175  0.173   0.008  0.013  0.008
J1222-6035 1219-603  12 22 06.26752 -60 35 32.2823    8.87   2.81   0.125     30   0.207  0.201  0.145   0.005  0.004  0.005
J1222-4122 1219-411  12 22 10.15820 -41 22 57.5215    3.35   2.16   0.003     33   0.225  0.231  0.211   0.009  0.009  0.011
J1225-4936 1223-493  12 25 43.19676 -49 36 46.1322    4.25   1.81   0.199     35   0.064  0.063  0.057   0.003  0.005  0.004
J1226-4557 1224-456  12 26 47.77492 -45 57 38.7833    3.62   1.58   0.279     31   0.129  0.127  0.121   0.006  0.009  0.006
J1229-6003 1226-597  12 29 26.89421 -60 03 37.0179   10.24   3.12  -0.010     28   0.072  0.063  0.056   0.003  0.002  0.004
J1237-7235 1234-723  12 37 11.73311 -72 35 31.3061    8.26   1.86   0.009     52   0.143  0.137  0.122   0.006  0.005  0.008
J1243-6811 1240-679  12 43 45.21929 -68 11 03.4329    6.88   3.60  -0.311     22   0.235  0.233  0.215   0.006  0.004  0.006
J1244-5213 1241-519  12 44 32.98143 -52 13 00.7622    4.42   1.78   0.227     33   0.070  0.068  0.063   0.004  0.005  0.004
J1252-6737 1249-673  12 52 43.21058 -67 37 38.7418    9.91   3.76  -0.287     22   0.653  0.627  0.551   0.014  0.010  0.011
J1254-6111 1251-609  12 54 46.57832 -61 11 34.9674    9.50   2.75   0.048     29   0.149  0.144  0.123   0.004  0.003  0.005
J1256-6449 1252-645  12 56 03.40368 -64 49 14.8139   10.00   2.52  -0.039     30   0.193  0.188  0.164   0.005  0.003  0.005
J1303-5540 1300-554  13 03 49.21607 -55 40 31.6070    3.79   1.47   0.303     35   0.275  0.239  0.245   0.011  0.018  0.012
J1308-6707 1304-668  13 08 17.37468 -67 07 05.2273   10.49   3.95  -0.274     22   0.254  0.235  0.195   0.006  0.004  0.005
J1308-4352 1305-436  13 08 22.58691 -43 52 03.7464    3.56   2.04  -0.017     39   0.181  0.158  0.148   0.006  0.005  0.008
J1312-7724 1308-771  13 12 38.75349 -77 24 13.3214   10.76   1.77   0.150     45   0.069  0.066  0.059   0.004  0.004  0.005
J1317-4522 1314-451  13 17 39.61583 -45 22 19.4621    3.65   2.06  -0.003     37   0.179  0.159  0.148   0.006  0.005  0.008
J1321-4342 1318-434  13 21 12.84467 -43 42 16.8386    2.23   1.70   0.081     34   0.658  0.524  0.388   0.021  0.018  0.018
J1322-8419 1316-840  13 22 27.52572 -84 19 34.1316   36.03   2.22  -0.160     30   0.148  0.147  0.140   0.004  0.004  0.005
J1322-6532 1319-652  13 22 53.88821 -65 32 19.8918    9.80   3.96  -0.215     21   0.364  0.350  0.258   0.008  0.006  0.006
J1327-4214 1324-419  13 27 36.06272 -42 14 32.3188    3.66   2.14  -0.023     38   0.148  0.143  0.144   0.006  0.005  0.008
J1330-7003 1326-697  13 30 11.07683 -70 03 13.0779    4.28   0.59   0.156     30   0.176  0.165  0.147   0.007  0.012  0.008
J1345-6936 1341-693  13 45 11.85196 -69 36 51.5071    7.68   2.24   0.214     24   0.078  0.077  0.061   0.005  0.005  0.005
J1352-4150 1349-415  13 52 48.34660 -41 50 29.8122    3.61   2.40  -0.110     35   0.148  0.123  0.107   0.005  0.004  0.007
J1353-8751 1338-876  13 53 03.22410 -87 51 08.1489   91.04   2.97   0.474     30   0.098  0.087  0.063   0.003  0.005  0.004
J1354-7353 1350-736  13 54 44.90872 -73 53 41.9668    9.12   2.01   0.096     41   0.060  0.053  0.050   0.004  0.004  0.004
J1355-5236 1352-523  13 55 32.65015 -52 36 43.6814    4.15   2.21   0.218     21   0.092  0.099  0.088   0.004  0.010  0.005
J1400-5604 1357-558  14 00 41.77778 -56 04 55.5728    4.73   2.10   0.147     29   0.060  0.055  0.052   0.003  0.005  0.004
J1405-6904 1401-688  14 05 28.38408 -69 04 02.1538   12.56   4.60  -0.395     22   0.116  0.100  0.064   0.004  0.002  0.004
J1407-4302 1404-428  14 07 39.72102 -43 02 31.9379    3.31   1.93   0.035     39   0.492  0.426  0.407   0.016  0.014  0.018
J1408-5712 1404-569  14 08 26.11576 -57 12 53.5261    4.15   1.78   0.204     28   0.144  0.134  0.122   0.006  0.011  0.008
J1419-5154 1416-516  14 19 35.24436 -51 54 58.5733    3.58   1.73   0.159     26   0.337  0.322  0.273   0.015  0.028  0.014
J1421-4820 1418-481  14 21 38.64669 -48 20 22.7955    3.76   2.00   0.026     39   0.242  0.199  0.192   0.008  0.007  0.010
J1424-4913 1421-490  14 24 32.23734 -49 13 49.7437   15.68   4.28  -0.327     16   0.960  0.092  0.016   0.027  0.003  0.002
J1424-7241 1420-724  14 24 52.23821 -72 41 17.0948    4.90   0.57   0.093     32   0.156  0.110  0.106   0.007  0.007  0.006
J1431-4501 1427-447  14 31 00.50130 -45 01 01.4942    3.70   2.10   0.023     39   0.183  0.161  0.147   0.007  0.006  0.008
J1433-8341 1424-834  14 33 28.42917 -83 41 08.7090   34.52   2.76  -0.522     26   0.257  0.243  0.248   0.006  0.005  0.006
J1442-5407 1438-539  14 42 32.51221 -54 07 52.9553    5.95   3.17  -0.119     31   0.084  0.056  0.035   0.004  0.002  0.004
J1450-5614 1446-560  14 50 35.06693 -56 14 52.8320    5.87   2.34  -0.251     35   0.179  0.154  0.096   0.006  0.005  0.006
J1456-5618 1452-561  14 56 04.22170 -56 18 37.3929    4.71   2.13  -0.060     26   0.102  0.098  0.079   0.005  0.008  0.005
J1457-4248 1453-426  14 57 13.00348 -42 48 36.6799    3.13   1.87   0.017     39   0.443  0.390  0.404   0.014  0.013  0.018
J1504-4248 1500-426  15 04 06.38942 -42 48 20.7463    3.43   2.03   0.000     39   0.171  0.152  0.137   0.006  0.005  0.008
J1511-5203 1507-518  15 11 08.92607 -52 03 47.2505    3.97   1.90   0.012     39   0.226  0.191  0.147   0.008  0.007  0.009
J1513-4221 1510-421  15 13 30.62182 -42 21 56.1044    2.08   1.29   0.045     39   0.224  0.194  0.192   0.008  0.007  0.010
J1524-5903 1520-588  15 24 51.12281 -59 03 39.7193    4.67   2.02   0.051     26   0.187  0.168  0.098   0.008  0.014  0.006
J1531-5108 1528-509  15 31 43.72095 -51 08 59.7325    3.75   2.48  -0.164     26   0.144  0.137  0.120   0.004  0.003  0.005
J1533-6837 1528-684  15 33 34.48787 -68 37 19.6509   11.21   2.93  -0.290     26   0.246  0.239  0.228   0.006  0.004  0.006
J1534-5351 1530-536  15 34 20.66027 -53 51 13.4246    3.93   1.80   0.108     25   0.422  0.417  0.283   0.018  0.035  0.014
J1535-4730 1532-473  15 35 52.24098 -47 30 22.9795    3.37   1.80   0.101     26   0.214  0.204  0.191   0.009  0.018  0.010
J1538-6525 1533-652  15 38 11.91520 -65 25 51.1963    3.77   1.31   0.647     23   0.051  0.048  0.040   0.003  0.005  0.004
J1546-6837 1541-684  15 46 44.34116 -68 37 29.8578   11.28   2.79  -0.315     26   0.183  0.177  0.162   0.005  0.003  0.005
J1548-6401 1544-638  15 48 30.39693 -64 01 34.7927    9.58   2.65  -0.289     24   0.291  0.281  0.258   0.007  0.005  0.006
J1552-7614 1545-760  15 52 20.44222 -76 14 46.9326   12.65   2.89   0.060     25   0.132  0.073  0.056   0.005  0.006  0.004
J1555-4522 1551-452  15 55 16.39424 -45 22 38.1510    3.42   1.98  -0.004     38   0.220  0.231  0.182   0.008  0.008  0.009
J1600-5811 1556-580  16 00 12.37755 -58 11 02.9626    8.10   2.70  -0.247     23   0.331  0.309  0.273   0.007  0.005  0.007
J1617-5848 1613-586  16 17 17.88951 -58 48 07.8604    9.68   3.32  -0.278     22   2.598  2.416  0.969   0.053  0.038  0.021
J1617-5914 1613-591  16 17 41.95749 -59 14 35.9908   10.34   3.28  -0.209     22   0.237  0.224  0.155   0.006  0.004  0.005
J1619-4228 1616-423  16 19 54.99960 -42 28 15.1694    7.26   4.47  -0.057     25   0.027  0.026  0.025   0.003  0.002  0.002
J1621-4003 1618-399  16 21 59.68911 -40 03 34.4889    2.00   1.35   0.204     39   0.328  0.281  0.244   0.011  0.011  0.012
J1631-5256 1627-528  16 31 07.35146 -52 56 35.7493    3.92   2.16   0.073     31   0.088  0.089  0.083   0.004  0.008  0.005
J1631-4345 1628-436  16 31 37.93492 -43 45 25.2380    3.36   2.01  -0.007     39   0.248  0.211  0.192   0.008  0.009  0.010
J1636-4102 1633-409  16 36 55.37543 -41 02 00.5182    2.62   2.15  -0.109     37   0.491  0.429  0.177   0.014  0.014  0.008
J1639-6044 1635-606  16 39 25.88072 -60 44 22.0390    4.45   1.91   0.036     33   0.119  0.123  0.101   0.005  0.010  0.006
J1647-6438 1642-645  16 47 37.73881 -64 38 00.2735   13.63   2.90  -0.125     22   0.268  0.259  0.208   0.006  0.004  0.006
J1657-6121 1653-612  16 57 49.00912 -61 21 37.8586   12.70   3.39  -0.568     18   0.092  0.086  0.069   0.004  0.002  0.004
J1659-5247 1655-527  16 59 02.41386 -52 47 14.3318    4.32   2.04   0.027     33   0.072  0.073  0.061   0.004  0.007  0.004
J1701-5703 1657-569  17 01 27.23287 -57 03 01.9867    5.08   2.30   0.073     30   0.154  0.147  0.141   0.004  0.003  0.005
J1703-6511 1658-651  17 03 50.45352 -65 11 06.3292    6.21   2.24   0.063     33   0.059  0.070  0.047   0.003  0.005  0.004
J1704-5751 1700-577  17 04 18.06371 -57 51 01.6017    8.91   2.82  -0.142     23   0.195  0.191  0.137   0.005  0.003  0.005
J1711-5028 1707-504  17 11 40.99293 -50 28 17.4079    4.31   2.18  -0.043     32   0.066  0.066  0.052   0.003  0.006  0.004
J1716-6045 1712-607  17 16 55.85125 -60 45 44.6688    6.25   2.73  -0.384     25   0.081  0.083  0.054   0.004  0.007  0.004
J1717-5702 1712-569  17 17 02.05988 -57 02 16.8480    4.36   1.93   0.075     33   0.079  0.082  0.074   0.004  0.008  0.005
J1717-5155 1713-518  17 17 34.69203 -51 55 31.9248    3.77   1.98   0.034     33   0.107  0.107  0.079   0.005  0.010  0.005
J1718-5815 1714-582  17 18 37.79497 -58 15 39.8772    4.13   1.78   0.005     33   0.099  0.104  0.089   0.004  0.008  0.006
J1718-6239 1714-626  17 18 58.35929 -62 39 45.7913    6.01   2.21  -0.091     32   0.056  0.085  0.043   0.003  0.008  0.004
J1721-6154 1717-618  17 21 39.01729 -61 54 43.0217   10.69   2.65  -0.463     19   0.248  0.243  0.228   0.006  0.004  0.006
J1723-7713 1716-771  17 23 50.84518 -77 13 50.5438   10.79   1.91   0.098     36   0.175  0.168  0.133   0.008  0.009  0.008
J1724-5911 1720-591  17 24 49.67857 -59 11 25.0189    4.08   1.88  -0.125     35   0.088  0.083  0.075   0.004  0.007  0.005
J1726-7259 1719-729  17 26 01.11219 -72 59 59.9921    6.65   1.57  -0.080     33   0.242  0.232  0.186   0.009  0.015  0.010
J1732-5553 1728-558  17 32 28.24887 -55 53 51.4106    4.45   2.23  -0.001     33   0.073  0.070  0.053   0.004  0.007  0.004
J1735-6215 1730-622  17 35 07.92806 -62 15 21.5302    5.81   2.08  -0.182     24   0.206  0.199  0.186   0.005  0.003  0.005
J1736-5951 1732-598  17 36 30.85225 -59 51 58.7499   10.20   3.00  -0.025     26   0.113  0.108  0.105   0.004  0.002  0.005
J1737-5921 1732-593  17 37 19.67547 -59 21 41.8898    9.58   2.76   0.148     26   0.290  0.277  0.260   0.007  0.005  0.007
J1738-5334 1734-535  17 38 38.79100 -53 34 10.0184    6.81   2.47   0.129     26   0.197  0.191  0.184   0.005  0.003  0.006
J1739-4137 1735-416  17 39 05.50716 -41 37 44.1243    4.35   2.30  -0.020     38   0.234  0.192  0.085   0.008  0.007  0.007
J1743-6626 1738-664  17 43 49.04258 -66 26 28.3333    5.34   1.66   0.024     33   0.117  0.117  0.107   0.005  0.010  0.006
J1744-5144 1740-517  17 44 25.45534 -51 44 43.7611    4.16   1.88   0.415     30   1.868  1.720  0.522   0.065  0.054  0.022
J1747-4057 1743-409  17 47 05.67297 -40 57 50.7201    4.18   2.68   0.033     34   0.191  0.150  0.068   0.007  0.005  0.006
J1747-5310 1743-531  17 47 20.19836 -53 10 20.3310    6.17   2.37   0.087     26   0.190  0.182  0.163   0.005  0.003  0.005
J1747-4213 1744-422  17 47 41.42692 -42 13 43.0726    3.38   2.17   0.011     37   0.231  0.198  0.185   0.008  0.009  0.010
J1748-5713 1744-572  17 48 34.57352 -57 13 33.4595    4.35   1.90   0.078     33   0.102  0.103  0.083   0.004  0.008  0.005
J1749-6258 1744-629  17 49 25.71059 -62 58 18.9512    5.25   1.96   0.049     33   0.076  0.077  0.068   0.004  0.006  0.005
J1753-5015 1749-502  17 53 38.53457 -50 15 14.4487    6.42   2.67  -0.062     24   0.079  0.077  0.074   0.003  0.002  0.005
J1755-5536 1750-556  17 55 05.18996 -55 36 55.0818    8.45   2.82   0.137     26   0.172  0.167  0.130   0.005  0.003  0.005
J1757-4149 1753-418  17 57 15.67121 -41 49 18.6834    2.15   1.69   0.477     35   0.279  0.230  0.251   0.011  0.010  0.012
J1801-6839 1756-686  18 01 34.70473 -68 39 57.8655    8.32   2.19   0.069     32   0.142  0.128  0.048   0.006  0.010  0.004
J1802-4925 1758-494  18 02 09.85037 -49 25 11.4957    4.13   2.28  -0.087     26   0.108  0.101  0.066   0.005  0.009  0.005
J1805-6600 1800-660  18 05 53.09361 -66 00 16.5614    9.39   2.57  -0.084     26   0.206  0.196  0.158   0.005  0.003  0.006
J1806-7058 1800-709  18 06 23.68525 -70 58 28.7597    9.89   2.77   0.409     29   0.183  0.185  0.094   0.006  0.003  0.005
J1806-8042 1757-807  18 06 42.83115 -80 42 33.6008   19.36   3.22   0.265     30   0.158  0.166  0.167   0.005  0.003  0.005
J1807-6413 1803-642  18 07 54.03566 -64 13 50.1131   10.04   2.54  -0.027     26   0.381  0.373  0.361   0.008  0.006  0.008
J1820-4542 1816-457  18 20 16.97956 -45 42 30.5506    4.08   2.16   0.126     39   0.163  0.150  0.134   0.006  0.007  0.008
J1821-7635 1814-766  18 21 24.68735 -76 35 00.1477   26.29   7.42  -0.226     13   0.044  0.034  0.017   0.004  0.002  0.003
J1825-5230 1821-525  18 25 13.80947 -52 30 58.2840    4.02   2.31   0.269     30   0.276  0.269  0.188   0.007  0.004  0.006
J1829-5705 1825-571  18 29 27.58066 -57 05 34.1735    4.25   1.78   0.050     36   0.184  0.155  0.154   0.008  0.011  0.008
J1832-5659 1828-570  18 32 30.97761 -56 59 20.7281    5.36   2.60  -0.051     30   0.099  0.096  0.090   0.004  0.002  0.005
J1834-5856 1830-589  18 34 27.47349 -58 56 36.2711    5.75   2.34   0.005     26   0.534  0.507  0.459   0.011  0.008  0.010
J1835-7149 1829-718  18 35 37.20516 -71 49 58.2284    8.07   2.54   0.207     28   0.422  0.198  0.122   0.011  0.009  0.009
J1840-6152 1835-619  18 40 15.42475 -61 52 06.1561    7.56   2.50  -0.057     26   0.170  0.162  0.158   0.005  0.003  0.005
J1840-7709 1833-772  18 40 38.60234 -77 09 28.6924   19.14   6.10   0.016     14   0.038  0.036  0.030   0.003  0.002  0.002
J1841-5544 1837-557  18 41 17.49779 -55 44 16.9907    5.04   2.17   0.000     23   0.066  0.075  0.067   0.004  0.007  0.005
J1856-8325 1844-834  18 56 05.11546 -83 25 43.7099   23.14   2.36   0.022     33   0.066  0.063  0.045   0.003  0.004  0.004
J1901-5139 1857-517  19 01 49.00815 -51 39 08.0099    3.61   1.87   0.033     50   0.134  0.116  0.093   0.005  0.007  0.005
J1903-6749 1857-678  19 03 01.23252 -67 49 35.8572    6.84   2.75   0.306     30   0.168  0.183  0.173   0.006  0.003  0.006
J1908-4548 1905-458  19 08 43.93630 -45 48 41.3030    3.38   1.90   0.011     40   0.120  0.120  0.107   0.006  0.010  0.006
J1910-7417 1904-743  19 10 21.87642 -74 17 33.1861    7.85   1.47  -0.072     58   0.087  0.083  0.077   0.004  0.005  0.005
J1913-6950 1908-699  19 13 31.24803 -69 50 37.5583    7.78   1.97   0.004     36   0.071  0.072  0.063   0.004  0.005  0.004
J1914-4631 1910-466  19 14 13.81390 -46 31 31.9381    3.34   1.85   0.013     36   0.223  0.206  0.177   0.009  0.017  0.009
J1919-4543 1915-458  19 19 16.69217 -45 43 38.5770    3.33   1.84   0.033     40   0.198  0.189  0.141   0.008  0.016  0.008
J1923-6320 1918-634  19 23 24.60605 -63 20 45.7656    3.27   0.64   0.145     28   0.130  0.116  0.076   0.004  0.002  0.005
J1934-8711 1910-872  19 34 25.97107 -87 11 59.4830  109.16   3.43   0.570     22   0.260  0.260  0.269   0.006  0.006  0.006
J1940-6527 1935-655  19 40 38.88330 -65 27 16.4025    7.65   2.44  -0.094     28   0.141  0.136  0.118   0.004  0.003  0.005
J1941-7605 1934-762  19 41 31.26222 -76 05 48.5934    9.20   1.68   0.120     46   0.141  0.136  0.125   0.006  0.007  0.007
J1945-5520 1941-554  19 45 24.22874 -55 20 48.8410    4.25   1.97  -0.034     38   0.561  0.283  0.313   0.020  0.011  0.014
J1949-6817 1944-684  19 49 53.35960 -68 17 45.6358    9.28   2.53  -0.177     28   0.088  0.085  0.083   0.004  0.002  0.005
J1950-5804 1946-582  19 50 37.40172 -58 04 39.7482    2.78   0.72   0.337     30   0.182  0.188  0.168   0.005  0.003  0.006
J1959-4246 1955-429  19 59 13.27773 -42 46 07.5148    3.62   2.12  -0.050     39   0.181  0.192  0.177   0.007  0.006  0.009
J2004-6347 1959-639  20 04 29.47801 -63 47 23.3098    6.05   2.22  -0.114     29   0.433  0.412  0.345   0.009  0.007  0.008
J2007-7730 2000-776  20 07 06.45784 -77 30 42.2436   10.43   1.77   0.115     46   0.104  0.103  0.096   0.005  0.005  0.006
J2008-8408 1956-842  20 08 24.80656 -84 08 50.4837   29.22   2.27   0.009     33   0.075  0.068  0.048   0.004  0.005  0.004
J2009-7134 2004-717  20 09 29.10037 -71 34 40.1646    8.27   1.78   0.107     33   0.088  0.096  0.083   0.004  0.007  0.005
J2015-6712 2010-673  20 15 00.10753 -67 12 59.0107    6.54   2.19  -0.042     31   0.074  0.078  0.064   0.004  0.006  0.005
J2017-6824 2012-685  20 17 29.34538 -68 24 55.0132    6.57   1.87   0.001     33   0.118  0.129  0.100   0.004  0.010  0.006
J2019-5201 2015-521  20 19 04.39424 -52 01 39.4643    4.04   1.97   0.030     33   0.131  0.110  0.077   0.006  0.009  0.005
J2023-5812 2019-583  20 23 28.10158 -58 12 25.2215    5.81   2.38   0.021     37   0.133  0.115  0.083   0.005  0.004  0.006
J2027-7007 2022-702  20 27 24.53416 -70 07 17.4089    7.65   1.78   0.086     28   0.139  0.148  0.093   0.006  0.011  0.006
J2027-4726 2024-476  20 27 50.72287 -47 26 19.7303    3.66   1.94   0.029     36   0.088  0.088  0.079   0.004  0.007  0.005
J2029-5339 2025-538  20 29 35.05532 -53 39 07.2953    2.74   1.44   0.300     27   0.056  0.047  0.041   0.003  0.004  0.003
J2035-6944 2030-699  20 35 40.87117 -69 44 07.3483    6.50   1.69  -0.096     33   0.115  0.121  0.107   0.005  0.009  0.006
J2035-6602 2031-662  20 35 51.52145 -66 02 07.5329    5.66   2.79  -0.147     27   0.254  0.270  0.251   0.007  0.004  0.007
J2039-8128 2030-816  20 39 17.70752 -81 28 03.1745   22.56   3.64  -0.160     26   0.132  0.148  0.127   0.005  0.003  0.006
J2039-7206 2034-722  20 39 58.07322 -72 06 56.2902    7.02   1.51  -0.079     31   0.161  0.180  0.149   0.007  0.012  0.008
J2040-5735 2036-577  20 40 01.10173 -57 35 09.6534    4.31   2.60  -0.112     30   0.203  0.233  0.164   0.006  0.004  0.006
J2041-7515 2035-754  20 41 21.44115 -75 15 36.6512    6.19   1.77  -0.545     33   0.123  0.095  0.081   0.005  0.007  0.005
J2046-7400 2041-741  20 46 57.16029 -74 00 04.1343    8.09   1.51  -0.030     33   0.150  0.152  0.122   0.006  0.010  0.007
J2049-4020 2045-405  20 49 10.01512 -40 20 31.1355    1.96   1.15  -0.100     38   0.221  0.204  0.195   0.008  0.007  0.010
J2050-7622 2044-765  20 50 58.10918 -76 22 51.2848    7.56   1.65  -0.494     38   0.100  0.103  0.092   0.005  0.007  0.006
J2052-6523 2047-655  20 52 06.71294 -65 23 11.4759    5.95   2.94  -0.164     26   0.208  0.193  0.132   0.006  0.003  0.005
J2052-5533 2048-557  20 52 13.68540 -55 33 10.0434    4.80   2.21   0.032     34   0.061  0.060  0.048   0.003  0.005  0.004
J2053-6255 2048-631  20 53 05.66804 -62 55 50.9187    5.46   2.78  -0.176     30   0.177  0.174  0.166   0.005  0.003  0.005
J2056-5820 2052-585  20 56 30.56477 -58 20 07.5384    4.47   2.63  -0.136     30   0.199  0.188  0.179   0.006  0.003  0.006
J2105-4848 2101-490  21 05 01.15809 -48 48 46.5228    3.32   1.60   0.008     36   0.406  0.388  0.320   0.016  0.030  0.016
J2108-6637 2104-668  21 08 51.82096 -66 37 22.7456    6.74   1.91  -0.148     38   0.073  0.059  0.053   0.004  0.006  0.004
J2114-6851 2109-690  21 14 13.40609 -68 51 02.2646    4.45   1.34   0.634     44   0.157  0.133  0.133   0.007  0.010  0.008
J2116-5527 2112-556  21 16 29.81610 -55 27 20.4460    3.26   1.27   0.007     85   0.336  0.318  0.219   0.011  0.013  0.012
J2124-8147 2117-820  21 24 55.23730 -81 47 11.9190   24.76   3.59  -0.251     26   0.168  0.142  0.149   0.005  0.003  0.006
J2130-4515 2127-454  21 30 52.39066 -45 15 43.3324    3.32   1.76  -0.004     37   0.144  0.139  0.126   0.006  0.010  0.007
J2134-6513 2130-654  21 34 13.23526 -65 13 37.1680    6.98   2.12  -0.154     37   0.073  0.056  0.047   0.004  0.005  0.004
J2135-5006 2131-503  21 35 20.15104 -50 06 51.7322    3.25   1.66   0.030     44   0.152  0.141  0.129   0.006  0.009  0.007
J2135-6848 2131-690  21 35 49.88285 -68 48 33.9264    6.24   1.52  -0.005     38   0.127  0.117  0.108   0.006  0.009  0.006
J2136-6335 2132-638  21 36 22.07483 -63 35 51.0380    4.22   1.32   0.003     82   0.177  0.201  0.173   0.008  0.008  0.009
J2141-6411 2137-644  21 41 46.44121 -64 11 14.4783    3.62   1.42   0.444     44   0.175  0.103  0.145   0.007  0.010  0.008
J2147-7812 2141-784  21 47 05.84046 -78 12 21.9096   10.53   1.79   0.073     33   0.212  0.143  0.171   0.007  0.009  0.009
J2147-5526 2144-556  21 47 45.15361 -55 26 23.7463    3.37   1.40  -0.036     85   0.116  0.103  0.113   0.006  0.007  0.007
J2150-6802 2146-682  21 50 13.39063 -68 02 50.4099    4.18   1.38   0.452     44   0.174  0.184  0.163   0.007  0.013  0.009
J2151-6409 2147-643  21 51 01.21376 -64 09 07.7523    5.48   1.64   0.050     38   0.106  0.040  0.097   0.005  0.006  0.006
J2157-7549 2153-760  21 57 59.22472 -75 49 53.6063    6.55   1.49  -0.539     44   0.307  0.287  0.252   0.012  0.020  0.013
J2158-4719 2155-475  21 58 40.20287 -47 19 26.5536    3.63   1.95  -0.002     36   0.092  0.089  0.076   0.004  0.007  0.005
J2200-5520 2157-555  22 00 54.66807 -55 20 07.9291    3.33   1.34  -0.020     84   0.140  0.176  0.146   0.006  0.008  0.008
J2202-8338 2154-838  22 02 19.23470 -83 38 11.8277   32.21   3.49  -0.283     26   0.337  0.311  0.251   0.008  0.007  0.007
J2203-6130 2200-617  22 03 59.63757 -61 30 22.0094    9.76   3.86   0.168     21   0.269 -1.000  0.241   0.008 -1.000  0.007
J2205-8653 2152-871  22 05 45.86292 -86 53 47.6981   62.02   3.46  -0.364     26   0.150  0.158  0.168   0.004  0.005  0.006
J2206-7735 2201-778  22 06 44.45946 -77 35 23.7610    8.41   2.20  -0.719     34   0.055  0.057  0.046   0.004  0.004  0.004
J2207-5707 2204-573  22 07 54.00213 -57 07 36.6686    2.99   2.13   0.326     37   0.063  0.061  0.045   0.004  0.005  0.004
J2213-6330 2209-637  22 13 34.76253 -63 30 01.5326   10.89   3.67   0.122     25   0.178  0.168  0.171   0.005  0.003  0.006
J2215-6609 2212-664  22 15 45.29428 -66 09 13.6745    4.56   2.80   0.637     29   0.110  0.058  0.032   0.005  0.006  0.004
J2217-7044 2213-709  22 17 46.73481 -70 44 53.3309    4.60   1.44   0.436     44   0.147  0.145  0.117   0.006  0.011  0.007
J2227-5219 2223-525  22 27 08.47979 -52 19 50.9648    3.34   1.46  -0.009     71   0.131  0.131  0.118   0.005  0.006  0.007
J2229-6910 2225-694  22 29 00.17710 -69 10 30.2761    5.91   1.42   0.070     38   0.273  0.256  0.148   0.011  0.018  0.008
J2230-6310 2226-634  22 30 10.33801 -63 10 43.2999    5.93   1.89  -0.059     38   0.063  0.065  0.054   0.004  0.005  0.005
J2230-4416 2227-445  22 30 56.44293 -44 16 29.8914    2.18   1.40   0.330     39   0.460  0.393  0.433   0.017  0.014  0.019
J2231-6231 2227-627  22 31 07.91858 -62 31 19.3413    9.51   3.62   0.079     26   0.231  0.225  0.216   0.006  0.004  0.006
J2239-5525 2235-556  22 39 06.03439 -55 25 59.4084    4.66   1.98  -0.059     38   0.130  0.127  0.119   0.005  0.004  0.007
J2243-5656 2240-572  22 43 53.21811 -56 56 19.7191    4.66   1.93  -0.074     39   0.138  0.137  0.131   0.006  0.004  0.008
J2246-5607 2243-563  22 46 16.79167 -56 07 46.0031    6.95   3.43   0.006     30   0.459  0.442  0.410   0.011  0.007  0.009
J2254-5926 2251-597  22 54 56.82855 -59 26 00.6847    7.85   3.67  -0.075     30   0.237  0.229  0.211   0.006  0.004  0.006
J2256-6533 2253-658  22 56 24.87181 -65 33 25.6504    3.95   2.22   0.215     37   0.056  0.041  0.039   0.003  0.004  0.004
J2258-7014 2255-705  22 58 31.56329 -70 14 39.7288    5.05   1.98   0.088     37   0.079  0.066  0.050   0.004  0.005  0.004
J2302-4533 2259-458  23 02 40.04846 -45 33 57.9924    6.54   3.97  -0.093     13   0.037  0.032  0.029   0.003  0.003  0.003
J2303-5406 2300-543  23 03 51.88991 -54 06 46.0418    3.42   1.36  -0.084     79   0.148  0.154  0.111   0.005  0.006  0.006
J2306-6521 2303-656  23 06 59.43480 -65 21 32.4025    5.83   1.42   0.015     33   0.153  0.137  0.122   0.006  0.010  0.007
J2308-4557 2306-462  23 08 52.83671 -45 57 56.1908    3.62   1.75  -0.021     33   0.119  0.097  0.101   0.005  0.007  0.006
J2312-6607 2309-663  23 12 58.84008 -66 07 31.7380    3.72   1.81  -0.044     43   0.072  0.069  0.054   0.004  0.005  0.005
J2315-5018 2312-505  23 15 44.33026 -50 18 39.7034    2.92   1.16  -0.078     84   0.370  0.243  0.246   0.012  0.014  0.013
J2325-4800 2322-482  23 25 26.87324 -48 00 17.2612    3.83   1.88  -0.006     37   0.121  0.090  0.077   0.006  0.007  0.005
J2327-4510 2324-454  23 27 41.05885 -45 10 56.2768    3.65   1.84   0.004     35   0.102  0.069  0.078   0.005  0.005  0.005
J2327-6644 2324-670  23 27 45.31577 -66 44 42.4468    7.88   2.07   0.169     34   0.081  0.070  0.057   0.005  0.005  0.004
J2328-4035 2325-408  23 28 19.26488 -40 35 09.8463    3.07   1.88  -0.002     39   0.289  0.268  0.273   0.011  0.010  0.013
J2329-4955 2326-502  23 29 20.88159 -49 55 40.6496    3.61   1.52  -0.014     35   0.217  0.198  0.176   0.009  0.014  0.010
J2334-5251 2332-531  23 34 44.91717 -52 51 19.6363    3.22   1.58   0.017     36   0.427  0.370  0.366   0.022  0.027  0.018
J2337-5216 2334-525  23 37 23.16708 -52 16 20.1075    3.95   2.02  -0.122     35   0.088  0.116  0.088   0.005  0.006  0.005
J2337-5901 2334-592  23 37 26.79595 -59 01 13.6657    5.16   1.92   0.026     37   0.158  0.160  0.166   0.006  0.006  0.009
J2343-7038 2340-709  23 43 21.59113 -70 38 39.7111    4.57   1.66  -0.470     42   0.083  0.090  0.074   0.004  0.006  0.005
J2343-5626 2340-567  23 43 27.09832 -56 26 24.1035    8.81   3.94  -0.016     17   0.020  0.016  0.017   0.002  0.002  0.001
J2347-4946 2345-500  23 47 43.68603 -49 46 27.8814    3.65   1.58   0.016     37   0.286  0.243  0.240   0.012  0.017  0.013
J2349-4932 2346-498  23 49 25.37976 -49 32 26.5541    3.66   1.54   0.006     41   0.207  0.211  0.194   0.010  0.015  0.010
J2357-4838 2354-489  23 57 21.02964 -48 38 18.2598    3.60   1.58   0.047     38   0.180  0.141  0.142   0.008  0.011  0.008
J2358-4555 2355-462  23 58 02.14056 -45 55 18.8622    3.34   1.55   0.041     39   0.178  0.150  0.159   0.008  0.011  0.009


==> lcs1_tab3.txt <==
J0404-7109  0404-712  04 04 00.99  -71 09 09.7   172.4   -0.57
J0538-6905  0539-691  05 38 45.66  -69 05 03.1   204.0   -9.99
J0552-5349  0551-538  05 52 36.18  -53 49 32.4   182.1   -0.34
J0938-6005  0937-598  09 38 47.20  -60 05 28.7   196.8   -0.08
J0958-5757  0956-577  09 58 02.92  -57 57 42.6   383.2    0.21
J1100-6514  1058-649  11 00 20.09  -65 14 56.4   179.2   -0.08
J1150-5710  1147-569  11 50 17.87  -57 10 56.0   349.4    0.23
J1325-4302  1322-427  13 25 07.35  -43 02 01.8   327.0   -9.99
J1353-6630  1350-662  13 53 57.05  -66 30 50.3   370.5    0.04
J1505-5559  1502-557  15 05 59.17  -55 59 16.2   217.4   -0.06
J1656-4014  1653-401  16 56 47.53  -40 14 24.4   427.0   -9.99

